Neural-network-designed three-qubit gates robust against charge noise and crosstalk in silicon

Spin qubits in semiconductor quantum dots are a promising platform for quantum computing, however scaling to large systems is hampered by crosstalk and charge noise. Crosstalk here refers to the unwanted off-resonant rotation of idle qubits during the resonant rotation of the target qubit. For a three-qubit system with crosstalk and charge noise, it is difficult to analytically create gate protocols that produce three-qubit gates, such as the Toffoli gate, directly in a single shot instead of through the composition of two-qubit gates. Therefore, we numerically optimize a physics-informed neural network to produce theoretically robust shaped pulses that generate a Toffoli-equivalent gate. Additionally, robust $\frac{\pi}{2}$ $X$ and CZ gates are also presented in this work to create a universal set of gates robust against charge noise. The robust pulses maintain an infidelity of $10^{-3}$ for average quasistatic fluctuations in the voltage of up to a few mV instead of tenths of mV for non-robust pulses.

==> ans/Suplementary_materials.csv <==
nn_parameters_nonrobustiToffoli,,virtual-z-nonrobustiToffoli,nn_parameters_OuterX,virtual-z-outerX,nn_parameters_middleX,virtual-z-middleX,nn_parameters_robustiToffoli,virtual-z-robustiToffoli
-0.8032180729,varphi_1,0.2214,0.2162134286,0.335529,1.152550381,0.158145,0.4495015213,0.219006
2.674756259,varphi_2,0.0000435025,-0.04905117005,-0.10724,0.0405908627,", 2.71565*10^-6",-3.097420916,-0.000161682
0.8331568747,varphi_3,-0.578093,0.1409475588,-1.57216,2.994001192,-0.219996,0.2581326443,-0.517484
-0.1258150106,varphi_4,-0.221326,-0.1369387714,-0.339542,-0.4462017347,-0.158137,0.4068539135,-0.218819
-0.06445523392,varphi_5,9.06581*10^-6,-0.0252650865,0.103671,0.7206592421,0.0000243837,-1.744156135,-0.000165294
0.9754509224,varphi_6,0.578144,0.05176048972,1.57145,0.03367530705,0.219966,0.9998420834,0.518511
-2.103600845,,,-0.2615521776,,0.3784272896,,-0.4669474686,
-1.241903786,,,-0.2054443419,,0.4608869696,,0.8464632485,
1.005067349,,,-0.4213428378,,-1.488748452,,2.469040674,
0.9016526695,,,0.7135693249,,-1.803860932,,0.3571556561,
-0.3143578972,,,-0.2264683506,,-0.4973966087,,2.088668778,
-1.122136035,,,-0.1256408719,,-1.437047864,,2.176632623,
-0.7609345737,,,-0.3033721991,,-1.16297466,,1.872874943,
-1.508650486,,,0.511191402,,-1.772215264,,0.8439872025,
-1.155750788,,,0.6087044081,,1.827684036,,2.431704436,
0.5046755756,,,-0.2316235056,,-1.841792118,,-0.2758014879,
-0.9483787843,,,-0.5782161755,,-1.75756176,,-2.99216398,
0.03153913753,,,-0.2536392582,,1.36206622,,-1.882936689,
-0.384209513,,,-0.354452461,,-0.7408768629,,0.5980995639,
0.9790816866,,,0.4701191685,,0.6566431991,,-1.012152093,
0.9609217081,,,0.5638813598,,1.849957362,,-2.410444759,
0.6528494092,,,0.2768196431,,-0.5681976325,,-1.971224089,
0.2805462238,,,-0.5476734811,,0.01097696188,,0.2152275824,
-0.2804718483,,,-0.8391925153,,1.680914679,,-0.2046402541,
-1.025481394,,,-0.4108170125,,0.346207077,,2.732505893,
-0.6250661461,,,0.5115285401,,1.836536611,,2.181610367,
1.238615067,,,-0.5624479841,,-2.202110103,,-2.301609969,
-1.742864315,,,0.647045748,,-0.822328457,,1.820273816,
0.3384618879,,,-0.3194172499,,0.8398183592,,1.168452514,
-1.607733036,,,-0.6429016763,,2.385917336,,-0.9503301541,
0.6706175723,,,-0.09978192043,,-0.4472994515,,-1.62446704,
-0.8145870423,,,0.01198582291,,-0.458008512,,-1.819844529,
0.2496993967,,,-0.02100720513,,0.08363016294,,0.01281565226,
-0.8642193551,,,-0.09766476734,,0.6638505441,,1.123559464,
-0.3634958336,,,-0.03539199296,,0.3266752493,,-0.2889317634,
-0.56728354,,,-0.07839444804,,-0.7386045703,,0.1647566688,
0.04150978261,,,0.1978989727,,0.5165514101,,-0.375804905,
-0.4297988305,,,-0.1185105965,,-0.1526524466,,-0.174121268,
0.9892918206,,,0.07024437151,,0.5494308883,,0.9518277512,
0.06060128759,,,0.1473346995,,-0.1853575335,,-1.123231117,
-0.4420816181,,,-0.1205164386,,0.6870799052,,-0.5489988239,
0.5057661651,,,-0.4002462579,,0.6102929012,,-1.635270528,
-0.896814894,,,-0.0121940337,,-0.3711315575,,-0.8120916711,
0.4655262729,,,-0.2787879452,,-0.3664439788,,-1.176181369,
-0.2528647122,,,-0.04808873232,,0.0398788673,,0.1406735278,
1.302675152,,,-0.2980275745,,-0.2437365677,,-1.413017987,
0.5726076836,,,-0.3881880939,,-0.3145741326,,-0.8244740134,
-0.1120658855,,,-0.2080692667,,-0.09543912746,,-0.4058197446,
0.7594598296,,,0.2797135905,,-0.06916168916,,1.736375292,
0.4551175528,,,0.07495996216,,0.4400322061,,0.5216768176,
-0.1396910919,,,-0.1535097492,,0.5359328734,,1.87653764,
-0.3097393705,,,-0.002214196069,,0.2368981215,,0.1208517279,
-0.3655873795,,,0.07124413493,,0.2474874282,,1.666667684,
-1.260775647,,,0.03278479769,,0.2252745351,,0.6506308934,
-0.2661855178,,,0.07601832376,,-0.1248555581,,1.603078053,
-0.4358359995,,,0.1820941131,,0.2803982078,,-0.1637097623,
-0.2573244104,,,-0.0294225032,,0.02628877208,,-0.9862002486,
0.03501642664,,,-0.1046252208,,0.1203168564,,0.1883367838,
-0.4273861703,,,0.1613067181,,0.3002607974,,-0.7860341255,
0.8521574548,,,0.04101202204,,-0.03468304685,,-0.6572681632,
-0.7103878486,,,0.1093858971,,0.3203451452,,-0.6791736445,
0.8618450196,,,0.0983565419,,-0.1097716964,,1.11227896,
-0.2644050607,,,-0.1061783769,,-0.04233186148,,0.8860360327,
-0.0991456704,,,-0.1194547872,,0.03438088722,,0.2620867177,
0.03492555189,,,0.2423609894,,-0.256255477,,0.2473716129,
0.155186841,,,-0.1601008121,,0.2765251944,,0.1278402027,
0.1200405236,,,0.2462284549,,-0.1605070275,,0.2149150007,
-0.2648264289,,,0.2783442425,,-0.3404387545,,0.3258872139,
0.3492065788,,,0.09445574834,,0.07284810396,,0.04113881062,
0.2024371129,,,0.1923198018,,0.03721610638,,0.2971737568,
0.06143373734,,,0.01308058818,,0.3292905628,,0.1234334175,
-0.1051547081,,,-0.1653024269,,-0.1245718498,,0.08524060071,
-0.05409552404,,,-0.08864795679,,0.1089658371,,0.1702717065,
-0.130731853,,,0.003721822445,,0.02664311909,,0.2833884102,
-0.3324127872,,,0.2255761371,,-0.07421688827,,0.2089539537,
-0.07526704423,,,0.2077130675,,0.2414600959,,0.01016087727,
-0.3213008541,,,0.07730284542,,0.4893332117,,-0.006696526512,
-0.1733636026,,,-0.2705842049,,0.1954563687,,0.190176352,
-0.01231969049,,,0.0462100611,,0.00737330514,,-0.2636587823,
-0.6345708025,,,0.2185531159,,-0.235319901,,-0.1251121685,
-0.2404436346,,,-0.06156870831,,0.3653529363,,0.2723069017,
-0.271017119,,,-0.2356924344,,0.1208169952,,-0.04013130988,
0.2052438681,,,0.2406234706,,0.06331243056,,0.04201181381,
0.09913528229,,,8.38E-05,,0.1968144197,,-0.1008363604,
-0.1558046589,,,0.06630302041,,0.2272371733,,-0.2610506566,
0.06783171609,,,0.1532672173,,-0.1446455909,,-0.2164581214,
-0.239896393,,,0.2548960379,,0.1520583937,,-0.2455759186,
-0.05586024869,,,0.02767452366,,0.1828391617,,0.2137313016,
-0.1806048239,,,-0.1391712159,,-0.1732964878,,0.09614218962,
0.2951501024,,,-0.1927540741,,-0.09313666754,,0.1946207593,
-0.1058179462,,,0.2677125949,,-0.2735901288,,0.1706585584,
-0.3203410221,,,-0.2733651402,,0.2274426009,,0.009899646197,
-0.4102594197,,,-0.09089891305,,0.05593640599,,-0.2403051335,
-0.3097609276,,,-0.1912943823,,0.164980021,,-0.1592748161,
0.1919963257,,,-0.1142670637,,0.1181324425,,0.0737521097,
0.2817783978,,,0.1679187458,,0.2647906427,,0.1920010489,
0.05892712121,,,0.2330173317,,0.7267195126,,-0.6133016922,
0.1369339958,,,-0.06441173099,,-0.2121146902,,-0.1300791279,
-0.4951910078,,,0.16699791,,0.1108122952,,0.08866090487,
0.4406942501,,,-0.02663307672,,-0.06334486276,,-1.087740683,
-0.2606744737,,,0.03909651296,,-0.1700792851,,0.270782407,
-0.01353747335,,,-0.255662991,,0.2057785325,,0.08734591948,
0.07215629764,,,0.1929580879,,-0.06471733327,,0.841606204,
0.8108841909,,,-0.3105466902,,0.04473022243,,-0.6585850693,
0.8760857894,,,-0.2655093264,,0.08800228411,,-1.297177704,
-0.6146255488,,,0.07928804495,,0.2300496835,,-0.805586497,
0.7131348055,,,-0.09717744619,,-0.3304850953,,-0.2026928769,
0.6421597595,,,-0.07707584582,,-0.3836396926,,1.162198441,
0.276142837,,,-0.08655509278,,-1.199111205,,-0.005270882576,
0.4010386204,,,-0.1647113028,,0.3488595565,,-0.01663338689,
0.5824279086,,,-0.1596462986,,-0.1791807546,,-0.04005454762,
1.188000106,,,-0.05628605904,,-0.6343926277,,0.7641321154,
0.7261928684,,,0.09215437811,,-0.4071394246,,-0.1530563549,
1.073795467,,,0.1674592059,,-0.2235107336,,-0.4012085892,
0.02677066903,,,-0.1624575283,,-0.2358223285,,-0.4468570612,
-0.4322718064,,,0.1401272375,,0.2160022467,,0.2074395367,
0.2382410536,,,0.2343109299,,0.04543093618,,-0.4742966533,
0.6053782235,,,-0.1682189228,,0.2293058844,,0.1346003202,
0.4936236571,,,-0.0687927516,,0.07003229572,,0.9527357969,
0.6695734979,,,-0.0373262437,,-0.0120087205,,0.2001665434,
-0.6006220051,,,0.1803447395,,-0.3798035647,,0.51362242,
-0.6270897969,,,0.04457462676,,0.1499216308,,-0.8887459382,
0.3187524252,,,-0.2835541921,,-0.3242726058,,-0.6785139839,
0.674218896,,,0.1566461708,,-0.200187691,,0.5809192663,
0.309487227,,,-0.2061244696,,-0.2312847863,,0.8013603741,
0.4588968619,,,0.1697724544,,-0.4391512015,,0.8188183788,
-0.5934177651,,,-0.2125135843,,-0.03588546799,,0.4264617702,
-0.3140365025,,,0.03136784255,,-0.3577883828,,0.6822589362,
-0.4100304109,,,0.01845495034,,0.4464252526,,-0.03159176782,
-0.1318168342,,,0.2190845149,,-0.4527571725,,-0.207369961,
-0.3404186457,,,-0.1349074145,,-0.1178096922,,-0.1309916555,
0.3150297051,,,-0.06036248972,,0.4572618876,,0.3537685927,
0.03440976692,,,0.07360327834,,0.03800634706,,0.08687679036,
0.2794247861,,,-0.07006823977,,-0.07341978924,,0.09708737699,
0.2203566851,,,0.00273736639,,-0.2684058096,,0.05450302969,
0.2459250417,,,0.1728045926,,0.01769231579,,0.2191009196,
0.3682477895,,,-0.08543704019,,-0.004329809902,,0.2943079233,
-0.04687638099,,,0.08104646808,,0.02614424195,,0.1487922638,
0.01797567558,,,0.1977542407,,0.1071536846,,-0.0197195835,
0.2596298265,,,-0.1781920751,,0.1538852023,,-0.3256683149,
0.3747165206,,,0.237884242,,-1.536100498,,-0.07802100681,
0.0263395656,,,-0.1103660321,,0.4379560361,,0.2584088085,
0.2252968928,,,0.01674380308,,-0.0177707825,,0.1687375041,
0.410839989,,,-0.03304386363,,-0.1919595853,,0.1726757925,
0.05539955675,,,0.1243957909,,-0.296613693,,0.096354304,
0.3600038237,,,0.07495963777,,-0.02698805622,,-0.1583634503,
0.2311232674,,,0.1988438798,,-0.3030126784,,-0.2337275569,
0.01049014294,,,0.2913953871,,0.1314685769,,0.03267479695,
0.26140289,,,0.3330959251,,-0.1116915987,,-0.01736387602,
-0.1080217843,,,-0.2109890677,,0.1326652148,,-0.1372726087,
0.2803625123,,,0.1617942671,,0.2094588448,,-0.08615839199,
0.2016285757,,,0.09000776604,,0.4866714999,,0.04492544369,
-0.03519486707,,,0.1002101295,,-0.3028639193,,-0.0508447873,
0.1660676072,,,0.07983838151,,0.1432566791,,0.06915676518,
-0.1454955741,,,0.04864440985,,0.03800515058,,-0.05417116771,
0.4500805556,,,-0.05278345321,,0.1988844432,,0.05156369375,
0.3428167521,,,-0.2384356148,,0.258322845,,0.07360740054,
0.266522539,,,-0.2881732532,,-0.4984237548,,-0.3575731711,
-0.2623524685,,,0.2539297633,,-0.2949342218,,0.0791943124,
0.1798948377,,,0.06300775785,,-0.03648229282,,-0.1156102806,
-0.08031625444,,,0.1820782311,,0.02177427813,,0.2780266947,
-0.3158087091,,,-0.1116698444,,0.1126866274,,-0.08980938036,
-0.1940637165,,,-0.1870996917,,0.16302742,,-0.1350203669,
0.1855092093,,,-0.02115266581,,0.2100774806,,0.1079878545,
0.03206593251,,,-0.03260810719,,0.3117333142,,0.02476284574,
0.3347834796,,,0.02462333857,,-0.2417319435,,-0.03012407228,
0.1787869443,,,0.1500306374,,0.3613648227,,-0.2935814717,
-0.2342992022,,,-0.2962906457,,-0.2603140452,,0.2694296783,
-0.124014625,,,0.1214329438,,-0.1380694952,,-0.02521417155,
-0.2301981634,,,0.1070465744,,0.107019585,,0.1816594294,
0.2038067508,,,0.122882894,,0.1481086553,,0.1511314027,
-0.05348549265,,,0.207243709,,-0.1065232997,,0.105657874,
0.1324292678,,,-0.06153421015,,0.8175281949,,-0.0445316374,
-0.04233645219,,,0.01192955476,,-0.1584453056,,0.1973713213,
-0.1974696522,,,0.237028084,,0.3047128751,,-0.2746710207,
-0.5355532011,,,0.1485380488,,-0.08229247631,,-0.193769115,
0.3077652118,,,0.06408387358,,-0.05124600229,,0.002560570429,
-0.02906194947,,,-0.1529075754,,0.06320293447,,-0.1997731331,
0.3958492416,,,-0.2040803771,,0.06311770165,,-0.2377937672,
0.2399041697,,,-0.006105268132,,-0.1947689787,,0.123954028,
0.008089277256,,,-0.3373578284,,-0.1262528795,,0.2027262478,
-0.05626543499,,,0.06718102338,,-0.2578680388,,0.05612253414,
0.3108628902,,,-0.244534829,,-0.3274572496,,0.0003143356074,
0.3955845516,,,-0.04539725133,,-0.3770582691,,0.2976655986,
-0.311744572,,,0.1472589681,,0.1018811419,,-0.0914817412,
0.1089579874,,,0.0588193636,,0.08677476085,,0.09933827862,
-0.3096835388,,,0.05960992138,,-0.140761987,,-0.1073481192,
-0.1757093209,,,0.2541675651,,0.1130208494,,-0.1227791661,
-0.05073891442,,,0.1005337976,,0.1979539781,,-0.32522373,
-0.01853400895,,,0.1689705042,,0.4066473094,,0.2413248505,
-0.07864243382,,,-0.2592207736,,0.09803426334,,-0.2835495212,
-0.1955186817,,,-0.2018128882,,0.1631658866,,-0.3550682604,
-0.1104519129,,,-0.008871557835,,-0.1625846051,,-0.1781312254,
0.2095750469,,,0.01280679401,,-0.2267239828,,-0.04212997526,
0.1800937768,,,0.233356776,,0.2910403977,,0.323201328,
0.06511407943,,,-0.1912082541,,-0.2927328791,,-0.7008055959,
-0.07252794551,,,-0.09657730398,,-0.2349239122,,0.02979305904,
0.07878754501,,,-0.04205575683,,-0.1571815628,,-0.1870923712,
0.1287773003,,,0.06514766544,,0.1645834887,,0.546989571,
-0.02878655329,,,0.1527205177,,-0.1049552777,,-0.09557749533,
0.04646896309,,,0.2006756539,,-0.1476126026,,-0.8380466335,
0.02301842638,,,0.08029535763,,0.163037081,,-0.2801903009,
0.1414157947,,,-0.1361031021,,-0.3527169715,,-0.001586963782,
-0.07092927431,,,-0.291729908,,-0.02522081774,,-0.124265518,
-0.02564586732,,,0.2180105756,,0.5191387079,,0.04805398372,
0.005749022429,,,-0.05284545953,,0.1730672247,,-0.4682020006,
0.01575777993,,,-0.03276050298,,0.0906828691,,0.06382049778,
0.003851888925,,,0.2560053514,,0.003690374372,,0.4011453941,
0.06484109343,,,0.1490169166,,0.2039253145,,-0.251085333,
-0.04684599998,,,0.09616251323,,-0.1619972519,,-0.617076028,
-0.2122928117,,,0.06186888176,,0.1255280132,,-0.4164832148,
0.2130633947,,,0.07685665526,,0.064142103,,0.3044886837,
-0.03170175444,,,-0.2068784332,,0.1861843398,,-0.364697073,
0.07165815781,,,-0.2736946929,,-0.09643649463,,0.2461996007,
-0.001711490449,,,-0.1204285459,,0.1063709389,,0.8731120988,
0.2929837031,,,0.1521803734,,-0.1496179286,,-0.01119300858,
0.02688774562,,,-0.1844419764,,-0.3014283051,,0.1904058619,
0.2594792627,,,0.05654244628,,0.03123288954,,-0.3384381766,
-0.1051104673,,,0.1960778404,,-0.1652391479,,-0.4480523812,
-0.1486606045,,,-0.1382207794,,-0.02400018834,,-0.2823110799,
-0.2335646554,,,-0.2257359118,,-0.209726463,,0.2733681432,
-0.2239872261,,,-0.2364969692,,0.0475636617,,-0.2888079131,
0.02210740803,,,0.08907986052,,-0.07467852446,,0.3350096842,
0.2159897684,,,0.1840046701,,-0.2198173091,,0.5949961485,
-0.1553872728,,,0.2398867824,,0.2641532877,,0.112604503,
-0.05300785768,,,0.1228709219,,0.0166172251,,-0.1367778663,
0.1106670262,,,-0.2822670332,,0.07485898746,,-0.01011215738,
0.1508202915,,,-0.2195942023,,0.2671921156,,0.3290368063,
-0.2367746678,,,-0.284793097,,-0.007450135838,,-0.06051458018,
-0.07949161737,,,0.2011768937,,-0.09793600528,,-0.125177093,
0.3881295166,,,-0.1384534992,,-0.3395969846,,-0.2056827983,
0.2150679257,,,-0.04317763195,,0.03431652363,,0.3511133167,
0.4312760762,,,-0.2746788682,,0.1292599856,,0.427592092,
-0.324998669,,,-0.1274540274,,0.2212387135,,0.1318838142,
0.1947922713,,,0.1286297679,,0.01104066036,,0.123727225,
0.1061492814,,,0.08769878182,,-0.2754871927,,-0.4390384603,
0.4693122341,,,0.2509513008,,-0.4996428525,,-0.09839246699,
0.3230347258,,,-0.225488224,,-0.05689041676,,0.1191919836,
-0.06537202606,,,0.2624028635,,-0.07780747504,,0.1405141404,
0.4528560609,,,0.0301303273,,-0.06988895148,,-0.4542662079,
0.4811719958,,,-0.1909429619,,-0.1330768859,,-0.2106524464,
0.05544378199,,,-0.02684708578,,0.194796041,,-0.08708487467,
-0.2867907915,,,0.2754261647,,0.2950500444,,0.2225138731,
-0.3040499525,,,0.02101225238,,0.1015414064,,-0.2111225567,
-0.08659700724,,,0.16080274,,0.1370243954,,0.1779172742,
-0.1516830319,,,-0.137007562,,-0.02156871271,,-0.1106504363,
-0.1809958524,,,0.07660913036,,0.1672362841,,-0.2326131384,
0.3089342807,,,-0.0524235814,,0.005404605287,,-0.1633033235,
-0.4055557401,,,0.2010983473,,0.09070387491,,-0.3054827328,
-0.3672764118,,,0.2535818255,,-0.117821544,,0.2520061253,
0.27672009,,,-0.1282527105,,-0.2329583003,,0.03740235537,
0.2061708041,,,0.008773728355,,-0.2416083373,,0.1191998835,
0.3760546316,,,-0.06095908392,,-0.1437501278,,-0.4402177687,
0.3198991594,,,-0.2880774636,,-0.2686801639,,0.02570493368,
0.0845514931,,,-0.01748691677,,0.3527707954,,-0.2154942454,
0.01072005245,,,-0.02002825959,,-0.01222585218,,-0.3235294937,
0.07057624389,,,-0.2347391827,,-0.09720986745,,0.08580727778,
0.1044327226,,,-0.08553093655,,-0.355324189,,-0.01636588221,
0.04944266494,,,0.07425202129,,0.3350534222,,-0.04438686596,
-0.5561718026,,,0.1396934567,,0.2224635238,,-0.3182721575,
0.2531235093,,,0.3328177595,,0.2867430789,,-0.2644680474,
0.04967981986,,,-0.1271386482,,-0.266125846,,0.05442023634,
-0.4075372112,,,-0.2629897203,,-0.1905928949,,0.08848585966,
-0.3953099062,,,-0.3410443388,,0.01565165132,,-0.1048472392,
-0.8328929561,,,0.1945616279,,0.02094553873,,-0.2735204965,
0.1205897854,,,-0.2833073388,,0.07620803063,,0.05733732284,
-0.7785475927,,,-0.2612175125,,-0.2752401363,,-0.1273820325,
-0.5488572375,,,0.1405514874,,-0.2551700943,,0.3599103368,
-0.5378000275,,,-0.01750235494,,-0.2380612145,,-0.1405549671,
-0.06078161635,,,0.2262415682,,-0.1173058512,,-0.09187553964,
-0.2306740285,,,0.1829377428,,-0.1291216288,,-0.1050198902,
-0.8828988539,,,0.0128605528,,-0.1341249623,,-0.02216691545,
-0.7497651129,,,-0.1745326676,,0.1601212593,,0.0264370956,
-0.8686469946,,,0.3125328822,,0.1058037825,,-0.1356560185,
0.02719240759,,,0.2568807181,,0.2935998325,,-0.006062810998,
0.1596697356,,,-0.04474575294,,-0.08696621999,,0.09714436362,
-0.3482633164,,,-0.0559272392,,0.1285989518,,0.1714390672,
-0.2892608104,,,-0.2742088329,,-0.03289045567,,0.3066716288,
-0.4370261926,,,-0.003288147106,,0.2521100089,,-0.1348261336,
-0.7416251693,,,-0.1882177381,,0.08624124856,,0.5637666437,
0.5373999525,,,0.1222683885,,-0.16069884,,-0.1550166649,
0.05990811422,,,-0.05106329484,,0.03606669713,,-0.4098171469,
0.08213095431,,,0.2258645602,,-0.1646742986,,-0.003397901851,
-0.6947980234,,,0.01331966863,,-0.05999940701,,0.6533495413,
-0.650691492,,,0.3449948451,,-0.3054370618,,0.34959624,
-0.6090232652,,,-0.1061166739,,0.07103465118,,0.7312251158,
0.2300055339,,,0.2563648143,,-0.2657338279,,-0.2925075064,
-0.04206395288,,,0.00531104591,,-0.1341102773,,0.09781803528,
-0.01742518884,,,0.1174773799,,-0.6644631856,,-0.2613100487,
-0.08697609115,,,0.3259266047,,-0.1558710798,,-0.1926356259,
0.1516197265,,,0.0843238438,,0.2372475976,,0.07651106243,
-0.1767612463,,,0.09272271655,,0.1375698234,,-0.1538655582,
0.1506453097,,,0.1340537188,,0.2041972568,,0.08134236823,
0.2158905462,,,0.07439084863,,-0.1333147145,,-0.3062648301,
-0.236687147,,,-0.0570030089,,0.2813606514,,-0.4407853275,
-0.4445496704,,,0.06063271809,,-0.1692628581,,0.3008631515,
-0.6788464835,,,0.1568046872,,0.1594161767,,0.3548553924,
-0.1166946407,,,-0.1141750471,,0.2652015287,,0.1572331359,
-0.1794430019,,,-0.1959343642,,-0.2738491603,,0.4365558555,
-0.04937204232,,,-0.2787365635,,0.2730263939,,-0.930744187,
-0.2524368786,,,-0.292579716,,1.152506863,,-0.01082265102,
-0.3663258652,,,0.1198642643,,-0.3572223049,,-0.2700267676,
-0.2834702254,,,-0.04969606778,,0.4051491489,,-0.309417487,
-0.7649488245,,,0.1159107251,,0.5878460982,,-0.3569503627,
-0.2781344091,,,0.00727223382,,0.4656075551,,0.4804807975,
-0.4600048487,,,-0.1448099146,,-0.02166008773,,-0.07463732647,
0.2939988388,,,0.1996862004,,-0.2788372043,,0.1959003667,
-0.1108757712,,,-0.02561408216,,-0.1478057912,,-0.04160459359,
-0.3141291461,,,0.1154327588,,-0.01519233649,,0.2305771539,
-0.3841528862,,,-0.2336403823,,-0.04155644586,,-0.06498808269,
-0.1194029455,,,0.03130265695,,-0.3654608633,,-0.149939435,
-0.2441334852,,,0.09967765404,,-0.5069764522,,-0.5337319969,
0.1203761482,,,0.1109360395,,-0.100730978,,-0.3209194978,
-0.009151506123,,,0.08817987677,,-0.3200255007,,0.4616476661,
-0.3173674229,,,0.04084256476,,0.06238831059,,0.196363863,
-0.3958801153,,,-0.01411786237,,0.01341090642,,-0.2392976279,
-0.07919033377,,,0.005037361214,,0.249554542,,-0.2107534094,
-0.2772179308,,,0.1280034879,,0.01320310497,,-0.3459859811,
-0.01515448154,,,0.191734471,,-0.09403240868,,-0.09489632094,
-0.2562406885,,,-0.2091504483,,0.06771590138,,-0.2723335431,
0.1204804434,,,0.1458547205,,0.01041517056,,0.09902944018,
0.07865926505,,,0.1769257001,,-0.1972382282,,0.3621824631,
-0.1232815198,,,-0.3024518221,,0.1137090268,,-0.08682523751,
0.1932249017,,,-0.07154808244,,-0.04015020161,,0.7853722768,
-0.07080677349,,,0.3204598626,,-0.3203980783,,-0.3270199642,
-0.2089605798,,,0.1170729533,,-0.155880065,,-0.1633043276,
-0.1338786054,,,-0.07764828798,,-0.2015301098,,-0.8137077141,
0.1588333596,,,-0.02134983885,,-0.2893289298,,0.6396208328,
0.1902501332,,,0.08584711596,,0.2326302585,,1.11781104,
-0.1741200484,,,0.1235255699,,-0.2382896269,,0.199015044,
0.2434671298,,,-0.1990217705,,-0.1570826473,,0.07016959289,
0.2058024593,,,-0.04614830597,,0.2198563708,,-0.7076353601,
0.3401515746,,,-0.3765385145,,-0.06379414219,,-0.3535350614,
0.4155726788,,,0.1659613036,,0.2300658924,,0.366395226,
-0.04915205514,,,0.01583999319,,0.2281446552,,-0.05704546608,
0.3821366265,,,0.1276762908,,-0.2068460144,,-0.7929093438,
0.4451672611,,,-0.03723289833,,0.2924440988,,0.3220367044,
0.6014727705,,,-0.02644310401,,0.2648694115,,0.4908742789,
-0.2716262859,,,0.2157121544,,-0.1621088851,,0.1744894376,
-0.2072495936,,,0.1024451172,,-0.1765811586,,-0.5665879156,
0.005609605073,,,-0.08037661004,,-0.2532394252,,0.5198951455,
0.4096663119,,,0.04686746073,,-0.123696011,,-0.08399900857,
0.04798357912,,,0.2739668409,,-0.02239695391,,-0.8688423393,
0.02211456354,,,0.2896929199,,-0.1708208443,,-0.4410991629,
-0.4236257637,,,0.2885018858,,-0.2314265456,,-0.32597879,
-0.08819113796,,,0.1651366239,,0.2184508562,,0.5284467268,
-0.02663747616,,,-0.2464618864,,0.1673841661,,0.3126391341,
0.4504069052,,,0.2885557199,,-0.0623197493,,-0.2059012949,
0.3069619423,,,-0.06847986086,,-0.413455673,,-0.4824375576,
0.13295175,,,-0.1026723117,,0.2602373641,,-0.1639939988,
-0.09181868696,,,-0.1199739942,,0.091565279,,-0.5433278948,
0.08924971755,,,-0.09250618993,,-0.06525801279,,-0.4761667768,
0.4490315188,,,-0.06431764511,,0.5193452892,,-0.04641107755,
-0.01357855071,,,-0.3882407556,,-0.08080828437,,-0.002682713595,
-0.04369596153,,,-0.2832260228,,-0.1462410415,,-0.05291529698,
-0.2426292987,,,0.2534276654,,-0.09251072658,,-0.1052831503,
-0.07415752476,,,-0.3038201051,,-0.2864583408,,0.2904345794,
-0.06231474125,,,-0.1521562211,,0.05212210268,,-0.1631498607,
0.03883907406,,,-0.04985320108,,-0.1831744979,,-0.3152871294,
0.3862043808,,,0.1288448693,,0.2312120803,,0.4126504871,
0.6990645149,,,-0.1844926671,,-0.07117291298,,0.167254204,
0.4274853232,,,0.3379700846,,0.06163431117,,0.08893283165,
-0.03965213015,,,0.2270071422,,0.2652033234,,0.5102876973,
0.189910191,,,-0.0403001203,,-0.3265743446,,-1.028645783,
-0.2361045588,,,0.2981604567,,-1.275823172,,-0.04260504704,
0.5002667494,,,-0.2268500629,,0.02911855538,,-0.2351906701,
-0.2833160268,,,-0.2997627713,,-0.3952246589,,0.04561254502,
1.039316659,,,-0.3177283883,,-0.4562166127,,-0.009755775558,
0.02925472034,,,0.1201922251,,-0.1631237087,,0.04145036446,
0.5348948953,,,-0.08440014673,,0.02225759113,,-0.08530920232,
-0.2827883991,,,-0.1273138583,,0.3312005865,,-0.05165310074,
-0.09501493645,,,0.09321004766,,-0.2283139316,,0.1245168026,
0.3539033864,,,0.02673554117,,-0.1625654353,,0.3575276662,
-0.3854518941,,,-0.007650070732,,0.295834758,,0.04725608726,
0.1144742303,,,-0.1056317813,,0.3479537726,,0.4633561202,
0.02642750502,,,-0.2795135274,,-0.011640428,,-0.5476866729,
-0.04339355942,,,-0.08531993569,,-0.258013673,,-0.195828343,
0.08231443268,,,0.2828736634,,0.4742574357,,-0.003818638528,
0.511740493,,,0.1479915574,,-0.03806432811,,-0.06140987406,
0.1956890467,,,0.209415846,,-0.1490248247,,-0.8416942303,
-0.03074396821,,,-0.309316056,,-0.4484711425,,0.1310889769,
-0.2126821722,,,0.2551441246,,0.1222578662,,-1.066553953,
-0.1602443375,,,0.1446687057,,0.3565564124,,-0.01728979059,
-0.3566333233,,,0.1171364346,,-0.08491919416,,0.00747373447,
-0.4020151635,,,-0.2481956205,,0.6623644346,,0.1837639178,
-0.1927764261,,,-0.005397512123,,0.0986701909,,0.5127287352,
0.265564732,,,-0.04674496679,,0.255637215,,-0.05345214053,
0.02167225889,,,0.155172077,,0.3489152908,,0.9652072026,
-0.2411572569,,,0.04705940772,,0.1362170216,,0.03491634108,
0.5204069612,,,0.2876347543,,0.09512997423,,0.2244397939,
0.2513009289,,,-0.1888355719,,0.002922793421,,-0.5774631541,
-0.4242123054,,,-0.07945764179,,-0.1828218485,,0.2084883495,
-0.3969030059,,,-0.1831567591,,-0.161019805,,0.8473900433,
-0.3541270261,,,-0.2177255242,,0.2859210011,,0.4478440513,
0.2359241681,,,0.006638201691,,0.1878886549,,0.5205544926,
0.3450756382,,,-0.0484000685,,-0.1784774832,,-0.8015913441,
0.318372144,,,-0.3052256513,,-1.113498832,,-0.2741487254,
0.04363648125,,,0.2704964736,,0.4576070353,,0.322433243,
-0.08844172455,,,0.1156180513,,-0.2749054049,,0.07998442571,
-0.5515352336,,,-0.003313049789,,-0.4078276971,,-0.2664935737,
0.4590416863,,,0.3052253328,,0.02290909321,,0.2600175148,
-0.1883969711,,,0.3065816892,,0.1557397856,,0.3271664384,
0.2598898584,,,-0.101389538,,0.3100092209,,0.1118052091,
0.03720269257,,,0.2566138383,,0.03098059333,,-0.3411392767,
-0.0978482107,,,-0.2120792973,,0.1057668594,,0.4423308231,
-0.03448651368,,,-0.05046129545,,0.1272154946,,-0.01032439389,
0.214266299,,,-0.02387678731,,-0.08249410861,,-0.4370141419,
-0.0793289195,,,0.1680388002,,-0.06393618704,,-0.1588833821,
0.006538348752,,,0.1336667618,,-0.0750728121,,-0.510520561,
0.1059448476,,,-0.0757291396,,0.2349603796,,0.5836923537,
-0.341523974,,,-0.05491722031,,-0.2764849936,,0.4510508708,
0.3405725396,,,0.07933275723,,-0.05304099888,,-0.1793532252,
-0.1478038072,,,0.2158773731,,0.1663600178,,-0.3092213614,
0.1434971053,,,-0.1182028196,,-0.1181974868,,-0.6791479262,
0.3525533984,,,-0.05914269863,,-0.05937913059,,-0.5412322861,
0.2259028372,,,-0.2438873569,,0.1936929312,,-0.676319517,
0.1263923701,,,0.1292881358,,0.239824747,,0.2787789742,
-0.08393684139,,,0.09960419891,,0.09298115022,,0.3390424888,
-0.003157491836,,,-0.268835337,,0.2154235511,,-0.05241122088,
-0.08584555177,,,0.2390758791,,0.1797266184,,0.7968449216,
0.2030642493,,,0.1522620364,,0.06170324057,,-0.2218306117,
-0.2401982751,,,0.2502427718,,0.1326338005,,0.07468566377,
0.08808223952,,,0.2278871226,,-0.1485962126,,-0.417417592,
-0.5612153533,,,0.1088959319,,-0.1455957735,,0.7126552608,
-0.4124993698,,,-0.194293149,,0.2193209861,,0.8312976882,
0.06506314562,,,0.2096324391,,-0.01852342624,,0.4420181411,
-0.2342084748,,,0.05584509208,,-0.02716244453,,0.2351141539,
-0.4060286376,,,0.05526879648,,-0.07943738985,,-1.020178466,
-0.4095932427,,,-0.07582012953,,-0.007393564423,,-0.2323408395,
0.04992853217,,,0.06392368803,,-0.2509149868,,0.4002172605,
-0.3514121479,,,0.02595908146,,0.1562602215,,0.03585792273,
-0.6929981219,,,-0.04728497075,,-0.02953156682,,-0.6038950704,
-0.6132367941,,,0.1142805283,,-0.168388739,,0.4747018817,
-0.3040469291,,,0.1027148625,,-0.1199859381,,0.2202052152,
-0.3395946386,,,0.2312973123,,-0.1119977331,,0.1679020405,
-0.03972968143,,,-0.04405952867,,0.3330511838,,-0.06688488943,
0.2863876327,,,-0.1501939386,,-0.2099394991,,0.4686583317,
-0.498768052,,,0.2467000476,,-0.3003926293,,0.01959356843,
-0.004182123699,,,0.3197546436,,-0.2869462516,,-0.5107279307,
-0.1026375013,,,-0.09714083354,,0.2143321182,,-0.5883231346,
0.1637146392,,,0.06452943242,,0.3190513993,,-0.3129190166,
0.3531869647,,,0.0239419453,,-0.09873307443,,0.6945472445,
0.2669674591,,,-0.09737191898,,0.2566515432,,0.1870981904,
-0.1358205636,,,0.08031896233,,-0.073424757,,-0.7223928726,
-0.1590628981,,,0.08028198724,,-0.2595599085,,-0.6402290439,
-0.1955945582,,,0.1322616757,,-0.04574322895,,-0.5740414767,
0.348769363,,,-0.01361190734,,-0.00176608473,,-0.03007287516,
0.09970586613,,,0.100712551,,-0.2327313957,,-0.6903161138,
-0.07634146071,,,-0.001168587376,,0.3161948787,,0.5064188013,
-0.2769144934,,,-0.1025138643,,0.2544311304,,0.135824412,
0.07099436334,,,0.1311604227,,0.06774821995,,-0.4152057211,
0.130820222,,,-0.1396169067,,0.3100977445,,0.5599014479,
-0.1997221709,,,0.2138163277,,-0.2063483082,,-0.173933487,
-0.06023109834,,,0.2655372922,,-0.1827143454,,0.1626400853,
0.1484444285,,,0.02996109124,,-0.4409560779,,-0.617482032,
-0.3221499801,,,-0.1263834602,,0.2309084454,,0.06098770358,
-0.5643186326,,,-0.08249457905,,0.04274939201,,0.8842516946,
-0.1383026989,,,-0.04357125213,,-0.2865271578,,-0.02006559559,
0.1497896669,,,0.2206886141,,0.1741311133,,0.07400714778,
-0.01074706666,,,0.1865836786,,0.2310847913,,-0.09681158122,
-0.1609861443,,,-0.078860879,,-0.8272937488,,-0.2296939899,
-0.3114046192,,,0.1638257162,,0.04610977558,,0.05480351342,
-0.1303472576,,,-0.1500651543,,-0.3697742327,,0.02698849952,
-0.6407862113,,,-0.2419372364,,-0.01961525162,,-0.628234017,
-0.223221333,,,-0.0635442434,,-0.1604811336,,0.3207427849,
-0.3040015319,,,0.08303827395,,-0.1029417262,,0.5064886812,
0.2967891588,,,-0.01611444535,,0.1014664925,,0.3906140715,
0.07865243229,,,0.2053848111,,-0.2621771467,,-0.4320087976,
0.06072123614,,,0.08186077459,,0.2810256959,,-0.07471928346,
-0.08058442775,,,-0.07731126573,,0.1122775621,,-0.3532261134,
-0.08478150731,,,0.1951949035,,0.3162576711,,-0.6875679305,
-0.2526546057,,,0.06267509729,,0.0167944604,,-0.2696387127,
-0.06322274719,,,-0.05447836133,,-0.02549318241,,-0.4465092468,
0.1503206711,,,0.01165179817,,-0.08308999128,,0.3056072603,
-0.2354689328,,,-0.05233167336,,0.03190908154,,0.02043481853,
0.109773123,,,-0.1036027347,,0.138775676,,0.1377889624,
-0.02494756206,,,0.3575370272,,-0.1772551782,,-0.6101730815,
0.02031093962,,,-0.2098781326,,0.1479983355,,0.1028333961,
0.2857075971,,,0.2607794915,,0.2795909031,,-0.4077233217,
-0.2304647667,,,0.08194063701,,-0.1352410832,,-0.6431664879,
0.3455372422,,,0.1125162865,,0.6100128266,,-0.1500926575,
-0.004808838024,,,-0.01942173699,,-0.1019079585,,0.1194641432,
0.2718684225,,,-0.1707451288,,0.2819037747,,-0.08438778379,
-0.5840421439,,,0.433595278,,0.3180559804,,-0.0832534148,
-0.02149248178,,,-0.07025130018,,-0.382418551,,0.2034271503,
-0.4206644636,,,0.3039114805,,-0.2314505886,,-0.3362097147,
-0.3160578058,,,-0.1528067111,,-0.2469515717,,-0.6478425919,
-0.2873076005,,,0.1201970476,,-0.0694215644,,0.332555743,
-0.1631257805,,,0.1776293815,,-0.2247965747,,0.4262227171,
0.4484459863,,,0.1444888246,,0.2199109039,,0.3633891006,
-0.5511054425,,,0.1979273331,,0.160487387,,0.3048526965,
-0.6920778487,,,0.1318329412,,-0.1277736131,,-1.104877697,
-0.2592995304,,,0.3874229001,,-1.297120347,,0.1679457397,
-0.1248259431,,,-0.2150103041,,0.3119377643,,-0.00423316453,
-0.4640566535,,,0.1499642075,,-0.1712039249,,0.1409038527,
-0.2711847439,,,-0.1162391332,,-0.2877710738,,-0.2569330599,
-0.8607644261,,,-0.2593409403,,0.0263388437,,0.3690446545,
-0.6660271962,,,-0.2607153525,,0.1288170379,,-0.0304645586,
-0.3490644464,,,0.1028298989,,-0.1903915698,,-0.0389962856,
0.3515483054,,,0.2408057183,,0.219536305,,-0.1470786094,
-0.06238249493,,,0.1301997263,,-0.02899399308,,-0.1419855265,
-0.6082832113,,,0.3422748476,,-0.000126757545,,-0.2515642671,
-0.6858874304,,,0.001831325293,,0.2165739653,,0.1673110526,
-0.5781369185,,,0.01476255278,,0.2784646483,,-0.2066727342,
0.2903196247,,,-0.05377481534,,0.2519847579,,0.01560486543,
0.4553922649,,,0.2308074717,,-0.006295283621,,0.1230840855,
-0.03858202223,,,-0.191436658,,-0.03119447137,,0.1832554947,
-0.5763353932,,,0.2823291399,,-0.07142190242,,-0.7275809427,
-0.5417365894,,,-0.2665547007,,-0.1234119748,,-0.3861051116,
-0.09318890179,,,0.05239013043,,-0.2478582832,,-0.7247101489,
-0.03449909797,,,-0.28460426,,0.3989948323,,-0.1594533894,
0.275232776,,,-0.04796174801,,0.1647534555,,0.09328229793,
0.09977606089,,,-0.2413482734,,-0.4463701451,,0.2829941064,
0.2733221657,,,0.1848641794,,0.2247459686,,0.3049928714,
0.04752387218,,,0.09387559163,,0.1864803761,,0.09078263863,
-0.07795732365,,,-0.1139747171,,-0.06983777449,,1.006836326,
0.1612929503,,,-0.225526444,,0.1695279201,,-0.4713187887,
0.1346807523,,,0.09682546174,,-0.2409593288,,-0.09735556315,
-0.275438612,,,-0.3159677011,,0.3553038514,,-0.8862762295,
-0.3713728176,,,-0.1995669522,,-0.191535342,,0.3178984609,
-0.4855879792,,,-0.331449849,,0.09030431047,,0.8429488858,
0.3468411739,,,0.3245365898,,0.0768112431,,0.4445848107,
-0.356824112,,,0.1581618952,,-0.01084806679,,0.1589491641,
-0.1987822642,,,-0.1390117346,,0.2624697536,,-0.7880607561,
-0.4678427567,,,0.3056768113,,0.463337311,,-0.3511202405,
-0.07589646172,,,-0.2167341125,,-0.07170686373,,0.3586742479,
-0.2000112815,,,-0.3586114646,,0.07648447173,,-0.2957924868,
-0.3645446304,,,0.0879111894,,0.2091619731,,-0.481144125,
-0.2333993208,,,-0.3117271982,,0.01390495973,,-0.0094354391,
-0.2302824355,,,-0.2788198767,,-0.09138252521,,0.6745275721,
-0.1598368878,,,-0.04073349709,,-0.3287987904,,0.08829699738,
0.006220876961,,,0.003239138549,,0.2315952392,,-0.3242517696,
0.2642222827,,,-0.1593964711,,-0.2481124102,,0.4706951169,
-0.3679065557,,,0.1444385614,,0.0205243379,,-0.4018916546,
-0.001535709808,,,-0.1394444602,,-0.2393659836,,-0.6974036607,
-0.5068766481,,,-0.01903571935,,-0.3733762297,,-0.5070160065,
0.4962636436,,,0.2315404157,,0.1221814739,,-0.5237619732,
0.09870979245,,,0.34885817,,-0.287502684,,0.8150654226,
0.1444648857,,,0.135851076,,-0.1459824079,,0.4574956617,
-0.3537911608,,,0.2718010658,,-0.2049577837,,-0.3689536546,
-0.4831560347,,,-0.1952825497,,0.2911887085,,-0.2214539136,
-0.2800100587,,,-0.1484464878,,0.1370746344,,-0.5620365781,
0.4421534299,,,-0.08826967602,,-0.1808072208,,-0.4682237184,
-0.1914327944,,,0.05537351126,,-0.1590327,,-0.4247546282,
0.1939690032,,,0.08503748278,,0.8486960572,,0.1204454462,
0.01357248598,,,0.2753289661,,-0.1189535273,,0.2334351187,
0.1723098994,,,-0.1658939328,,0.008488646491,,0.09275422886,
0.2748120178,,,0.07457353875,,0.03414351396,,-0.02950603341,
-0.01249415713,,,-0.0663332115,,-0.1075736693,,0.2080092312,
-0.2506587408,,,0.2431816457,,-0.1643959052,,0.2097882485,
-0.1152500111,,,0.1989061114,,-0.2838410777,,-0.2173146116,
0.2267022857,,,0.2703356637,,0.4397268889,,0.0237685148,
0.4148210486,,,-0.06809330801,,0.1817350901,,-0.211961253,
-0.1303110781,,,0.1566021758,,0.2421598975,,-0.1206676152,
0.07519725171,,,-0.2202517876,,-0.1639204528,,0.2224167865,
0.1812217422,,,-0.08253100442,,0.06472189165,,-0.3899574363,
0.01769739876,,,0.1403320867,,-2.018251275,,0.1084693638,
0.253886521,,,-0.007573653346,,0.4585409933,,-0.3101356113,
0.06998106486,,,0.08057199301,,0.07866161189,,0.2986929788,
0.1561671969,,,-0.1191078785,,-0.6627420234,,0.05376149728,
0.3111494858,,,0.09745464369,,-0.3551564037,,0.1952588406,
0.03057191281,,,0.2412143584,,0.1001279346,,-0.2640068933,
0.1810038954,,,-0.02680799382,,-0.04094149045,,-0.3220636379,
-0.4111520294,,,0.2752120612,,0.3540786883,,0.1152766602,
-0.01368576469,,,-0.08730819415,,-0.007349499289,,-0.1563380456,
-0.01980202627,,,0.2913889345,,0.3716680517,,0.2366297837,
0.3165626924,,,0.2124873547,,-0.04305658999,,0.3595449676,
-0.01908870336,,,-0.119686272,,0.5352250303,,0.146522314,
-0.1698471305,,,-0.2969544037,,0.2131335877,,0.01717219583,
0.06401902603,,,-0.2787662619,,0.5210811843,,0.1968742143,
0.2326488478,,,-0.05154330984,,0.2112609704,,-0.3007184909,
0.1649794332,,,0.2104746732,,0.2291818674,,-0.3847755708,
-0.03807596199,,,0.2400844927,,0.01688332246,,-0.1945602652,
-0.1884642323,,,0.1767372038,,-0.411431383,,0.03643358814,
0.02168380048,,,-0.2917465846,,0.09644413443,,0.4469152548,
0.06934270992,,,0.2284933782,,-0.312726538,,-0.01802995643,
-0.02228236674,,,0.2567489071,,0.2597722349,,-0.1697139014,
-0.06507413116,,,0.3211594531,,-0.08677957601,,-0.330771234,
-0.1679087806,,,0.1589934813,,-0.09575828914,,-0.2281737694,
-0.4092488413,,,-0.174846954,,0.1115791243,,-1.054607791,
0.3179932133,,,0.15084975,,0.1176442659,,0.4877375496,
-0.175204311,,,0.01688988885,,-0.02746487993,,0.2391639577,
-0.3452874225,,,0.2589212982,,-0.2609566215,,0.8952325048,
-0.3677284959,,,-0.1063776908,,-0.3076872611,,-0.7741577598,
-0.03201113705,,,0.313280072,,0.1076848154,,-1.030035565,
0.4641139462,,,-0.310958678,,-0.1089435491,,-0.6494469248,
-0.4418294937,,,0.0407423725,,0.3076163749,,-0.536721691,
-0.1327479529,,,0.314990116,,0.03453889277,,1.263674742,
-0.5112193093,,,-0.3213667948,,-0.2041565485,,-0.04974975003,
-0.1081157121,,,0.1647515439,,0.2257276899,,-0.4143958369,
-0.4037748402,,,0.05857235493,,0.1868389989,,0.4047468469,
-0.5283267424,,,0.04200621968,,0.1452521881,,0.3875238086,
-0.2525896728,,,-0.2325511312,,0.0989414068,,-0.4518486625,
-0.3611521456,,,0.06021101549,,-0.06096974172,,-0.6740736262,
-0.2074419095,,,-0.09822258959,,-0.04864321683,,-0.4442305048,
0.08723791788,,,0.0901636936,,-0.1204004906,,0.3460943451,
0.2576070887,,,0.1728348806,,-0.03168282734,,-0.2302302757,
-0.2208505414,,,-0.3258287102,,0.1306308626,,0.05347577005,
-0.3950776991,,,0.3281173052,,-0.06458683985,,0.7337224782,
-0.2921355031,,,0.05140265939,,0.04631108364,,0.2807245874,
-0.04046419407,,,-0.3076389763,,-0.1978869477,,0.1941859983,
0.2885443982,,,0.06330194312,,-0.2194055208,,-0.9989680622,
0.1484028009,,,-0.2730425101,,-0.1999825052,,-0.5868845432,
-0.2794001193,,,-0.1718171363,,-0.2947211104,,1.094534408,
-0.4595648707,,,-0.107900628,,0.06343565689,,0.8070941473,
-0.08079158545,,,-0.2651909838,,-0.198720976,,1.269652839,
0.01953454034,,,-0.2021748792,,0.05233679534,,0.2820158637,
0.1352777507,,,0.2673579418,,-0.121470753,,0.7381701875,
0.4702203088,,,0.1460398059,,0.0852576501,,-0.36089176,
0.2896095172,,,0.2316467034,,-0.1135182947,,-0.1905947594,
-0.3090784237,,,-0.2858027819,,-0.2272631547,,0.007685044681,
-0.1530426485,,,-0.07730087996,,-0.1597425533,,-0.9065907384,
0.04743323932,,,-0.2092985527,,0.04958541353,,0.1696291181,
-0.2668356517,,,0.01327530267,,-0.07475311267,,-0.1397149173,
-0.002085448695,,,0.2611030344,,-0.0537427883,,0.3357766575,
0.17192506,,,-0.02946841646,,-0.1942067773,,-0.09220902117,
-0.02544031654,,,0.2125209442,,0.1592426905,,-1.086772774,
0.08415504592,,,0.04174491086,,0.1023117932,,-0.1634045461,
-0.2214402034,,,0.1703930383,,-0.3362694375,,0.07836202319,
0.1799432069,,,-0.2198741413,,0.1514203693,,0.5531168823,
-0.03532295327,,,-0.0004160746762,,-0.2543343351,,0.05232217621,
0.04030938282,,,-0.09802955787,,-0.140254127,,-0.008444303294,
0.1964815848,,,0.239426326,,-0.02829173178,,0.4219246036,
0.08824613193,,,0.2004403573,,-0.426117759,,0.512867673,
-0.05945493036,,,-0.01340735361,,-0.3182756745,,-0.2061363385,
0.1480958359,,,-0.01525654877,,-0.0600603405,,-0.2253608975,
-0.3065046004,,,-0.1851967915,,-0.09976893672,,-0.4892509029,
0.1360360854,,,0.08101550573,,0.1660875508,,0.001422105774,
0.3486757975,,,-0.2383998343,,-0.07649007347,,-0.3895331273,
-0.07314781687,,,0.2243389033,,0.08244034603,,0.1609425137,
-0.2570765601,,,0.07436421004,,0.07841993121,,0.5533335129,
-0.2984766441,,,0.1755859785,,0.1698102548,,0.4489122571,
0.2226221768,,,-0.2351237357,,0.01352393995,,0.3127283941,
-0.164935069,,,0.127463039,,0.2823255689,,-0.4247305965,
0.1138706608,,,0.1311565472,,-0.24938301,,-0.3448631576,
-0.1867714169,,,-0.2043794012,,0.2524982324,,0.4301956983,
0.1142863791,,,0.2308400163,,-0.02330856034,,0.3595840273,
-0.09636129512,,,0.04777851545,,-0.09045091369,,0.4081839905,
-0.06144410023,,,-0.1451999836,,-0.179412543,,0.2433428142,
-0.205667075,,,-0.06692300718,,-0.1474510053,,0.302960468,
-0.2123491905,,,0.3306298277,,0.2273822478,,0.5932195505,
-0.2009937014,,,0.2654330928,,-0.1583301486,,0.1836923064,
-0.05548936837,,,0.0712700615,,0.08868071883,,-0.4468515141,
0.1501445228,,,0.005907272574,,0.2171210051,,0.544751895,
-0.1173906382,,,0.002397098821,,-0.3534483452,,-0.2118338742,
-0.1510999422,,,-0.1669714733,,0.2351823183,,-0.0005032978795,
0.194536241,,,-0.02903500571,,-0.4771855567,,0.3496850379,
-0.1497977612,,,-0.2260538785,,0.009988221545,,-0.3316245655,
-0.369487433,,,-0.2502782691,,0.04654736214,,0.4511202065,
-0.2892223494,,,0.08725324762,,-0.2942120126,,-0.403075377,
-0.2556092881,,,0.1588336271,,0.1173600881,,-0.06009655289,
0.1775863851,,,0.1292947914,,0.03049136752,,0.9055880587,
-0.2446883414,,,-0.2945574583,,-1.715108985,,-0.4041500533,
-0.1858042092,,,0.01033154147,,0.3632956158,,0.05610299568,
0.02743756048,,,0.2136953661,,-0.3827299867,,-0.3282308773,
-0.4330623088,,,0.2931396608,,-0.1085729536,,-0.4562460326,
0.1133354945,,,0.04417650465,,-0.2825496492,,-0.4983425076,
0.07037670943,,,0.2992496653,,0.2997131376,,0.3141086327,
0.3343337203,,,0.02947705149,,0.06163546312,,-0.08995296816,
-0.1767177068,,,-0.05673100461,,-0.2406924735,,-0.2534939386,
0.1829168705,,,0.1471932889,,-0.05244764444,,-0.2366876643,
-0.164793014,,,-0.2153690164,,0.2937717018,,0.1201297233,
-0.08248959363,,,0.01875087805,,0.2921536488,,-0.7667126413,
-0.07717741814,,,-0.1753994659,,0.1969812313,,0.6843863015,
0.2674223268,,,-0.3187322648,,0.13548552,,0.06432411461,
0.09682947582,,,-0.05728736372,,0.4145575901,,-0.2185070265,
-0.2294158091,,,0.2870582096,,0.05531218442,,0.01750677354,
-0.08130748315,,,0.1184934373,,-0.07789396702,,0.7782376953,
-0.08198291583,,,-0.1766296647,,-0.4069696956,,-0.4800110295,
-0.2141872651,,,0.3335437231,,0.0306642345,,1.084719013,
-0.1695741016,,,0.0566262367,,0.269084673,,-0.4119641341,
-0.1073348677,,,0.08313774816,,-0.1592534206,,-0.2956186544,
0.2861967647,,,-0.2861781753,,-0.5864860552,,-0.06970144009,
0.07393977315,,,-0.1195342857,,-0.07153167198,,-0.1067661406,
0.01073795317,,,-0.2111803041,,0.2190667624,,0.3533548092,
-0.1154016773,,,0.237492136,,-0.3556312791,,-0.3878862041,
-0.2821194279,,,0.137864673,,0.1264353187,,-0.1412989879,
-0.1494915548,,,0.1953779488,,0.1111700249,,-0.1001038701,
0.2050736636,,,-0.09549919712,,0.3601727154,,0.4829063287,
0.478009243,,,-0.09468108841,,-0.03649568975,,-0.1425359083,
0.1991367858,,,-0.2552297123,,0.2110550523,,-0.6194961872,
-0.4273883014,,,-0.00649366432,,0.09982481324,,-0.1098560175,
0.4508395965,,,-0.2380655491,,-0.176195756,,-0.259842775,
0.1584608769,,,-0.1017640379,,-0.05489705157,,0.1283423359,
-0.03121557427,,,0.3389134379,,1.699562551,,0.3064299066,
0.01804066094,,,0.1530593431,,-0.1632436761,,0.1682084417,
0.391947304,,,0.2137301734,,0.3661805338,,0.271684211,
0.4459508744,,,-0.1351713636,,0.3370321795,,0.3412399337,
0.430490557,,,-0.1635234028,,0.6975710942,,0.1552105994,
0.3806381317,,,-0.2391303714,,0.1146491997,,-0.2498499598,
0.2112716015,,,-0.1529252043,,0.01354829324,,0.06068332075,
-0.342778896,,,0.1967687695,,0.1738544183,,-0.05188666578,
-0.000187054278,,,-0.1741569469,,0.1360313234,,0.09044262681,
0.2299296727,,,0.08566142028,,-0.03792392249,,-0.065487666,
0.1977679064,,,0.04391203385,,-0.1687571654,,0.4372412628,
0.1854474786,,,0.1568272952,,-0.1693575106,,0.03240070126,
-0.2267379376,,,0.2136830822,,-0.2484714042,,0.08717404661,
0.04290764283,,,0.287065482,,0.01983566565,,-0.4153531928,
0.1365070844,,,0.1403343359,,0.3509125754,,-0.09375817478,
0.2451050138,,,-0.2408067065,,0.3179988717,,0.1675119902,
0.01598216849,,,-0.1865926987,,-0.1918835603,,0.1954424381,
-0.06225608042,,,-0.2293773544,,0.4238508847,,0.03173856986,
-0.3129793199,,,0.172754707,,-0.2665103523,,0.0007407319577,
0.2259758461,,,-0.2027289432,,0.1391459675,,0.2123505815,
-0.142697089,,,-0.1537645487,,-0.2760448597,,-0.2259429946,
0.02573029546,,,-0.1278129401,,0.1260813903,,-0.01114885232,
0.05587711968,,,-0.07130750644,,-0.2145551259,,0.07184097883,
-0.1890938734,,,0.1778692199,,-0.3380935603,,-0.7869418602,
0.147000309,,,0.08267643868,,-0.08670126804,,0.2822401676,
0.05967227531,,,-0.2630559474,,0.160586539,,0.2727304184,
-0.0003328484144,,,0.142992164,,0.001686298577,,0.7176194774,
0.3204757434,,,0.3130204002,,0.311911645,,-0.7007906138,
0.5309660464,,,-0.312306486,,-0.03351915908,,-1.15088517,
-0.433246186,,,0.3325467734,,-0.3266881056,,-0.423634914,
0.2538823675,,,-0.2867228369,,-0.2949729195,,-0.2916526719,
-0.05940633093,,,-0.2230686196,,-0.01067553213,,1.332003696,
0.2824810301,,,0.210448663,,0.4717390374,,0.1419042671,
0.1503846373,,,-0.2682066589,,-0.2614669099,,-0.2387124195,
0.1341013451,,,-0.07388196876,,0.3740868855,,-0.01701443349,
0.6080453738,,,0.2370503984,,-0.1077762542,,0.2003512241,
0.2583663006,,,0.2114576074,,0.1819882463,,-0.6984558578,
0.4979655138,,,-0.3774411097,,0.09853173134,,-0.2544171519,
0.01956178474,,,-0.1874186277,,-0.03894738592,,-0.338544793,
-0.2495120718,,,-0.1179162554,,-0.09044452013,,0.1132973964,
0.1445885263,,,0.2835696984,,0.2491537412,,-0.07535762635,
0.340160938,,,-0.002281887427,,0.04652697423,,0.1594263466,
0.2195849268,,,-0.2086436413,,-0.1162108523,,0.8756232311,
0.32192795,,,0.2065549195,,-0.1681006903,,0.5983980668,
0.04230626563,,,0.00349800273,,-0.2261962921,,0.6643123966,
0.01500137719,,,-0.06217105361,,-0.206405606,,-0.5360857684,
-0.196923929,,,0.05715560506,,-0.1985838575,,-0.2930454233,
0.3990414491,,,0.1577641418,,-0.2312120016,,1.020063674,
0.07159678194,,,-0.1768446123,,0.2150137299,,0.3491762287,
0.07708482206,,,0.2071817003,,-0.2071579065,,1.134926224,
0.001145507216,,,-0.2606585038,,-0.1389880137,,0.3035111016,
-0.1673606562,,,-0.1402597686,,-0.2498013054,,0.3077371698,
-0.3284988485,,,0.08785577039,,0.384619684,,0.04376874019,
-0.4695247785,,,-0.01992931368,,-0.02967418246,,-0.4442895398,
0.2214222086,,,-0.007097208488,,-0.2410832916,,-0.07204799911,
0.3614018648,,,0.1940734305,,0.1795711226,,-0.5228129887,
-0.3847320242,,,-0.1934238388,,-0.1670855029,,0.03744152328,
0.130212938,,,0.2229077753,,0.2688475751,,-0.2481258378,
0.4187330966,,,-0.02730183829,,0.01341058942,,0.8001237346,
0.04841936712,,,-0.04475658029,,-0.07034648774,,-0.3260244074,
-0.07972123385,,,0.0262774369,,0.02395487764,,-0.8645278975,
-0.1853852088,,,-0.1659438994,,0.2080028444,,-0.3684686476,
0.3635655462,,,-0.1051450873,,-0.1538625895,,-0.4391696581,
0.1222058623,,,0.09004777454,,0.1095868778,,0.3941770757,
0.3555264628,,,0.2668192499,,-1.089375513,,0.3534724545,
0.1144213659,,,-0.2585346911,,0.03047082598,,0.113481704,
0.4040597893,,,-0.3564781617,,-0.1271698003,,0.2883735717,
-0.259608745,,,0.2734185776,,-0.02843783693,,0.6787182117,
0.4051389987,,,-0.1546834288,,-0.208475442,,-0.1255296746,
0.2307566136,,,0.03968248742,,0.01162007824,,-0.526526703,
0.3911402349,,,0.100505161,,-0.1513845192,,-0.4823482849,
0.01431976235,,,-0.2210980012,,0.2871939294,,0.2970368865,
-0.04173799487,,,-0.1514279717,,-0.2033292579,,-0.1408689528,
0.6582525797,,,0.001045681018,,0.2977856256,,0.3163712481,
0.3843828998,,,0.1602493253,,0.08433935832,,0.5783340126,
0.4634964387,,,0.1263840112,,0.373499374,,0.4881789265,
-0.500571895,,,0.06904089305,,-0.04275241151,,0.1866707871,
-0.02397517155,,,0.2033274227,,0.06359489331,,-0.2129296053,
-0.5317301395,,,-0.198532943,,0.1512711117,,-0.3100046975,
0.492869957,,,-0.02953289015,,0.117200238,,0.2249822523,
0.5432536094,,,-0.005317642103,,0.06970387676,,0.4240154401,
0.6491600948,,,-0.123232094,,-0.08324080658,,0.4628256818,
0.1518575952,,,-0.07320893592,,0.1431776015,,0.4735335221,
0.03133351121,,,-0.1011542855,,-0.3379126734,,0.5790330023,
0.1996407553,,,0.2853563016,,0.08489719671,,0.1800147641,
0.02051980188,,,0.3320076108,,-0.1702142022,,0.2396049008,
0.2222052116,,,-0.05175208276,,-0.01998278129,,-0.2247315475,
0.3089868349,,,-0.007930117102,,-0.235464738,,0.3537400281,
-0.1816883437,,,0.2580049639,,0.2530971217,,-0.4208805667,
-0.04643672256,,,-0.03160954019,,0.310728257,,0.3014415844,
0.07068035363,,,0.185433936,,0.09227672283,,0.1413302347,
0.2678009291,,,-0.2423051029,,-0.1953439639,,0.04468457883,
0.09308968914,,,0.1259760413,,-0.1054250569,,-0.07137083185,
-0.08724676985,,,0.06843255188,,0.03356868821,,-0.364327427,
0.07404076672,,,0.05122375372,,-0.0631024489,,-0.4691191364,
0.1854711233,,,0.3186968199,,-0.04880054106,,1.080766838,
0.2602361872,,,0.1607510403,,0.5750749582,,-0.01440462401,
0.307604703,,,0.2036796942,,-0.4177500155,,-0.02592653049,
-0.1291264458,,,0.1560155706,,-0.1206971893,,0.03800119387,
-0.005281707301,,,-0.2330349724,,0.2883223086,,-0.3524972512,
-0.1252436409,,,0.0226899475,,0.2010220137,,-0.5172058231,
0.3060723915,,,0.2148854447,,0.0832451771,,0.2424351685,
-0.05739892396,,,0.2074676702,,-0.002633122406,,0.1224371837,
0.2239157137,,,0.2120703497,,-0.02125977631,,0.04888769314,
0.2965416866,,,-0.2124649621,,0.154402471,,0.01239717742,
0.2140443716,,,-0.1255605418,,0.1476315868,,0.240842007,
-0.05893540927,,,-0.2253124271,,0.1665316071,,-0.6077924973,
0.324780922,,,0.05180503544,,0.06277262605,,0.1735747219,
-0.07653731569,,,-0.003280140348,,0.03356192432,,-0.2460630803,
0.0531997127,,,-0.3249955338,,-0.3651178386,,-0.3443923518,
-0.2656707093,,,-0.2528788067,,0.1174844998,,-0.0521691639,
0.03049090992,,,0.01002563705,,-0.2352406359,,0.6902980566,
0.1291195103,,,0.04129809722,,0.3075867713,,-0.3946948361,
0.1781603022,,,0.05910491285,,-0.1773796651,,0.9015648519,
0.1782818556,,,-0.3090307319,,-0.2543537113,,-0.3990671892,
-0.2193545613,,,-0.02031490152,,0.05433597004,,-0.1032722929,
-0.006946282995,,,0.3670069142,,0.1489288971,,0.2330723486,
-0.144874965,,,0.2937394328,,-0.2630392871,,-0.1661923703,
-0.08930249007,,,-0.2874714961,,0.315345723,,0.2968688511,
0.1379104708,,,-0.02949391074,,0.3571310108,,-0.1841902125,
-0.08049917985,,,0.3851091233,,-0.01672090252,,0.1941223965,
-0.03928602637,,,-0.2747097539,,-0.242974739,,-0.2313343815,
-0.1555584919,,,0.2303987328,,-0.2382833027,,-0.08218668313,
-0.2746736272,,,-0.08115245488,,0.4043984087,,-0.1682694851,
-0.4463207896,,,0.2056815874,,-0.1595972918,,0.1026518814,
-0.3282414041,,,-0.295786225,,-0.04184907468,,0.02130705493,
0.2142459066,,,0.191876398,,-0.2550907361,,0.2599672743,
0.3032071879,,,0.2665443232,,-0.2427854732,,-0.07123446724,
-0.001732050831,,,-0.009241352863,,-0.3572896921,,0.2697625633,
-0.3458485996,,,0.2290532761,,-0.0009446807268,,-0.1427718706,
0.2582955496,,,0.2547823098,,0.2845106875,,-0.2123045413,
-0.550627319,,,-0.0126393076,,0.05871300409,,0.2203708671,
0.2725657349,,,0.2648371275,,-0.1808399195,,0.2495031404,
-0.03765843161,,,0.3383901331,,-0.09274271822,,0.1636779288,
-0.1003193096,,,-0.06010015734,,-0.04083729231,,0.05061938295,
0.1162862227,,,-0.1803699957,,0.228412411,,0.2166981612,
0.1473648554,,,-0.1802219017,,-0.1918478657,,0.03144045503,
-0.1670628859,,,-0.3276920546,,-0.1449784343,,0.02916361731,
0.155724783,,,0.3271426509,,-0.1515497439,,0.01844787958,
0.080785448,,,0.06649314629,,-0.05520735304,,0.1197508483,
-0.06659738971,,,-0.2514501756,,-0.1370374513,,0.0324670913,
0.2486662088,,,-0.111738281,,-0.1611508144,,0.1118227123,
0.001905957529,,,0.0136221622,,-0.1095001099,,-0.193681099,
0.3099174629,,,0.005212244009,,0.03917371979,,0.03576896098,
-0.1909376222,,,0.2464166824,,-0.2764043992,,0.111233053,
0.119785989,,,0.3293690205,,-0.3905833821,,-0.0002404403643,
0.2503053595,,,0.1442856965,,-0.3014847085,,0.3403145,
0.1066956751,,,-0.002569150699,,-0.3008743551,,0.06434735267,
-0.4239057633,,,0.09007347661,,0.1176007464,,0.4201524105,
-0.06614967445,,,0.06223108236,,-0.1704119406,,0.2163240058,
0.1297179247,,,0.1300485443,,0.1191146651,,-0.3723802998,
0.05069326085,,,-0.3686607954,,0.1468951639,,0.6508030916,
0.3095558669,,,0.1770777478,,-0.09627694601,,-0.02441134803,
0.3232120386,,,-0.04687432382,,-0.1732765592,,0.1210549464,
0.03328463133,,,-0.07961987728,,-0.1396364431,,-0.8780754941,
-0.1201755236,,,-0.1798405646,,0.04241101032,,0.7705583904,
-0.5616302474,,,0.05082477535,,0.01904346798,,1.151213555,
-0.208363715,,,0.03299058901,,-0.06816268295,,0.1690091931,
-0.1680056869,,,0.1975836692,,-0.1072429731,,0.522390602,
-0.1543619346,,,0.08043076769,,-0.1257733982,,-0.9442579274,
-0.04737912966,,,-0.1885555032,,-0.5022685778,,-0.3050267839,
-0.5418970098,,,0.1706392476,,0.1001533299,,0.4316958356,
-0.1368575178,,,0.3201565772,,-0.05269005066,,-0.2301085076,
-1.010398127,,,0.2857387979,,0.1060497977,,-0.7111081939,
-0.1127922344,,,-0.06551021783,,0.1496327197,,0.1674684116,
-0.1972450958,,,0.03770787535,,-0.05952737424,,0.3869020894,
0.4093954914,,,-0.1731469297,,0.2147321222,,0.4827611093,
-0.06507905338,,,0.1918296825,,0.2370262937,,-0.4441673636,
-0.3018447279,,,0.2182369654,,-0.2626523005,,-0.001240603883,
0.1998927895,,,0.112249828,,-0.006352366952,,-0.4701038683,
0.08240650233,,,0.2142994341,,0.08062232548,,-0.8335734701,
-0.2598893099,,,0.06937927362,,0.1851250184,,-0.03749155361,
0.1274733294,,,-0.1055661896,,-0.006047409939,,-0.2617991572,
0.3333022022,,,0.1470944505,,0.01879307474,,0.8615921468,
-0.06624184451,,,-0.1571908799,,0.0509702195,,0.3769037823,
-0.1579027989,,,0.0397099875,,-0.2969251381,,-0.7635136703,
-0.06390079699,,,-0.1032202025,,0.06244801956,,-0.6031150784,
-0.000665961972,,,0.2564787517,,-0.04870924732,,-0.6613465054,
0.3728703889,,,-0.1804568041,,-0.02171149576,,-0.5230218533,
0.2905486461,,,-0.172629784,,0.2669478239,,-0.4539387471,
-0.04484382736,,,-0.3401571815,,-0.0588489566,,0.3294436893,
-0.2113531774,,,-0.3016622641,,0.1470064255,,0.2352575051,
0.3530970721,,,-0.1275382933,,-0.2022680864,,0.08858232625,
0.104972907,,,0.2598535969,,-0.319224425,,0.9812201974,
0.1621376057,,,0.08589759337,,-0.004271338365,,-0.2401147374,
-0.009885425817,,,-0.1596917226,,-0.0003208914745,,0.1220168375,
0.1458104774,,,0.04326029038,,0.1299016358,,-0.5949327419,
0.1460524708,,,0.0699017234,,0.2902624139,,0.3387663295,
-0.4601301509,,,0.1054395366,,-0.272370483,,0.7977154986,
-0.0101060002,,,-0.1112083307,,-0.1193237038,,-0.08745374008,
-0.3754741587,,,-0.3039331613,,0.1019966021,,0.1305266188,
-0.2998187202,,,0.1165701455,,0.09931215465,,-0.2699031277,
-0.08539198474,,,-0.01107639298,,0.3635848641,,-0.3157539,
-0.1030215773,,,-0.3624947056,,-0.1444308034,,0.2240281147,
0.06980681486,,,-0.2805537513,,-0.1771212923,,-0.2999683841,
-0.2449819484,,,0.0001474035239,,0.1636184542,,-0.7455722747,
0.08723515583,,,0.02901433506,,-0.2604986012,,-0.1304130423,
-0.2902977026,,,0.163279461,,0.0846341589,,0.4983701378,
0.2432152716,,,0.05487916437,,0.05688678527,,0.06688369035,
0.01956175916,,,0.3154248772,,-0.2203011402,,-0.4612475043,
0.05853167211,,,-0.1730596961,,-0.1736052539,,-0.05345582735,
-0.3279685555,,,0.1971760149,,0.2569333332,,0.02664661399,
-0.2255101933,,,-0.09834185991,,-0.08782276609,,-1.175621545,
-0.3860337618,,,-0.2336332368,,-0.2878854239,,0.06805365533,
0.05645935113,,,0.2704050836,,0.2479884572,,-0.2474826162,
0.116040524,,,0.3124837853,,-0.1053076424,,0.4513704355,
-0.2429700461,,,0.2327558597,,-0.2753280046,,0.1630241913,
0.1493700165,,,-0.2090404328,,0.2822303368,,0.1031918113,
-0.3832635809,,,-0.100906111,,-0.08045682251,,-0.603329398,
0.1045645798,,,0.2760780724,,0.1673726071,,-0.03154060373,
0.04842280069,,,0.1319419758,,0.02180214707,,-0.8028731467,
0.2429944115,,,0.02331898233,,-0.2788141315,,-0.5012918869,
-0.1646852781,,,0.04464210029,,0.4417218344,,-0.7022015086,
-0.1339548099,,,-0.1715351023,,0.2168484471,,0.05029020491,
-0.2183168405,,,-0.164038314,,-0.07960401266,,-0.0001718965363,
0.04353912828,,,0.1067274232,,0.3358459114,,-0.8164152189,
0.00824435507,,,0.3906706697,,-0.09879419569,,0.5067455928,
0.03377062964,,,-0.0712313993,,-0.146476211,,-0.2047685376,
0.07602797342,,,0.271599875,,-0.2862089418,,0.2526208225,
0.3491186171,,,-0.3558337733,,0.0002905019199,,-0.4505215884,
0.4955983515,,,0.3456747991,,0.1733415222,,-1.046822179,
-0.2672790478,,,-0.2633379217,,-0.2442883367,,-0.04205755445,
0.3013269525,,,-0.03439149439,,0.00950140994,,-0.2651086072,
0.297596784,,,-0.1714114466,,-0.004060799749,,-0.3885091322,
0.4528662214,,,-0.1809224323,,-1.65811458,,0.5487732364,
-0.05753307701,,,0.3521814154,,0.5505979885,,-0.559959478,
0.04317580967,,,0.1574969419,,-0.4433141493,,0.2001376338,
0.6406907197,,,0.01431910266,,-0.576044531,,0.6274182616,
0.6476921641,,,0.01307459089,,-0.5579642896,,-0.2000803021,
0.2145155682,,,0.4505298878,,0.06487550167,,-0.3875015827,
-0.26842147,,,0.1078078188,,0.2568683658,,-0.3775630777,
-0.3244767395,,,-0.1197927063,,-0.06231676035,,0.3252848792,
-0.1919349302,,,0.08197692477,,0.2409561105,,-0.1594713148,
-0.02437287033,,,0.09797242893,,0.1427433259,,0.1475662996,
0.2475208299,,,-0.1486483977,,0.4395801703,,1.177077938,
0.1494278344,,,-0.02953938152,,0.2240682987,,-0.2987890036,
-0.202510691,,,-0.1862039529,,0.001689608089,,0.2548982656,
-0.2082817536,,,-0.2245221368,,0.4428552852,,-0.3061804906,
0.02642714355,,,-0.1407047346,,-0.195416258,,-0.55818068,
0.4195752568,,,0.1007647756,,0.2294126904,,0.1436360244,
0.1526704116,,,-0.05435404305,,-0.3454700338,,0.7448766818,
0.3202965349,,,-0.1280471254,,-0.008844191172,,-0.4786241871,
-0.4223426963,,,-0.2993525654,,0.433391297,,0.8654230694,
-0.1831536192,,,0.1112152024,,-0.1561182173,,0.6105147876,
-0.1492454421,,,0.02327962935,,0.3942180561,,0.3632507238,
0.2238050291,,,0.2024043161,,0.1421574046,,0.04380553716,
0.01381697381,,,-0.0126205406,,-0.01277931996,,-0.1273874668,
-0.4152946755,,,0.4398698564,,-0.09266405239,,0.7581765717,
0.3733341733,,,-0.1136342553,,-0.09267010708,,-0.1716992658,
0.08042417606,,,-0.2251777375,,-0.05729025761,,-0.2273550663,
-0.2419961968,,,0.1796768472,,-0.2234336416,,-0.6037737224,
-0.4582810056,,,-0.005368809165,,0.2507042408,,0.1928127789,
-0.5570256656,,,-0.1567174002,,-0.04149109821,,0.6087163995,
0.5412680541,,,0.01212655802,,-0.1699492048,,0.2760638418,
-0.6668071259,,,0.2773426298,,-0.09362418198,,0.115810662,
-0.551937464,,,-0.2940890339,,-0.1949798757,,-0.7265121392,
-0.4330508349,,,0.1179892523,,-1.615095057,,-0.3681516381,
-0.3113039761,,,-0.3584175463,,0.6096955581,,0.1232958119,
-0.1746700122,,,-0.3120751865,,-0.2486472095,,-0.2047994272,
-1.019437484,,,-0.2814980314,,-0.3697655577,,-0.1683395296,
-0.7665542606,,,0.1909502182,,-0.05289548997,,0.485982804,
-0.5580645061,,,-0.4254781274,,0.109899267,,0.4861867137,
-0.08713082605,,,0.06017816061,,-0.1795788446,,0.4512076931,
0.433008102,,,-0.06152935594,,0.2167422821,,-0.3317398962,
-0.3274585817,,,-0.1262648054,,0.02696150999,,0.002037706049,
-0.03772076323,,,0.2945140701,,0.02634150322,,-0.1707048454,
-0.2473019262,,,0.1140624041,,-0.1299614599,,-0.6487919865,
-0.4251747937,,,-0.09868495818,,0.5205558193,,-0.06894791955,
0.5842323689,,,-0.01881511106,,-0.02849398909,,-0.07544799532,
0.03035273993,,,0.1921947621,,0.2040247209,,0.1469056767,
0.1177762138,,,0.209554239,,0.07986957979,,0.03322381674,
-0.6134129409,,,-0.2063944184,,-0.2246633216,,-0.4483585655,
-0.1425598501,,,-0.08566872434,,-0.2137033849,,-0.5165782154,
0.0952933677,,,-0.02955982446,,-0.06434442215,,-0.6060386915,
-0.02396096732,,,0.2886435224,,0.318672311,,-0.3924722167,
0.2145122945,,,-0.2937849187,,0.02196586783,,-0.5626188115,
-0.06878478566,,,-0.1583677684,,-0.3740290244,,0.193948126,
-0.3418044508,,,-0.165786246,,0.1066776811,,-0.1678112511,
0.3179102,,,0.2421446286,,-0.1122437245,,0.09451323002,
0.02936911553,,,-0.3506849352,,0.1202765666,,0.5600936963,
-0.1442281137,,,-0.104637103,,-0.1636952736,,-0.3374560799,
-0.1327396037,,,-0.0279276764,,0.2861386267,,0.2216396143,
0.03408431633,,,-0.1551989462,,0.3942023281,,-0.5510585771,
-0.1479993146,,,-0.1422581883,,-0.1702349859,,0.1351561086,
-0.09401655006,,,0.0004380651716,,-0.04908986288,,0.5718742026,
-0.1391812577,,,0.1351187846,,-0.01167099157,,0.4622471139,
0.2742528064,,,-0.2365879412,,-0.1160112979,,0.3256064292,
0.4175837135,,,-0.05854998485,,0.1361403028,,-0.3775716049,
0.3276988271,,,0.01846628963,,1.428008767,,0.1879082456,
0.2695732911,,,0.3544263464,,-0.05100650542,,0.2999759096,
0.007217103518,,,0.09277372716,,0.02257517145,,0.01540682213,
-0.161275422,,,0.115516463,,0.3047017328,,-0.07606794035,
0.2727156648,,,-0.1337025869,,0.3986078312,,0.4611954857,
0.4023778201,,,0.294273601,,-0.08233972803,,-0.07141054591,
0.1485969173,,,-0.08302961518,,-0.04368323848,,0.176853598,
0.1787995085,,,-0.162336231,,-0.04356402597,,-0.2987902744,
-0.1086936169,,,0.03515147888,,0.1494010528,,0.09433760819,
0.4657142443,,,-0.2283031441,,-0.4112317084,,0.131219726,
0.4334911696,,,-0.2417568766,,0.004783872307,,-0.3599931663,
0.2000127013,,,0.2087969522,,-0.3280188745,,-0.4837132812,
-0.3752000211,,,0.006775083107,,0.07424976134,,-0.3388263346,
0.1552376622,,,-0.1632652931,,0.03057259049,,0.1415631579,
-0.1035637847,,,-0.3060395039,,0.1904866113,,-0.08239527499,
0.09338074113,,,-0.0837828785,,-0.1157351219,,-0.3524306853,
0.04293054517,,,-0.1732349932,,-0.06241238598,,0.0327091931,
0.1174479698,,,-0.1506837469,,0.07777888784,,-0.5642581506,
0.04485332775,,,-0.1704389753,,-0.4275281396,,-0.2552916455,
0.2585622286,,,0.131174952,,-0.1543184176,,0.005332727215,
0.3203966836,,,0.07068966129,,-0.4965202505,,-0.1070165317,
0.2462015658,,,0.1019910653,,0.1493296855,,0.1945363337,
-0.02134752226,,,0.1081318338,,0.257155472,,-0.2788034265,
-0.4044706446,,,-0.2310480544,,-0.107074463,,-0.199441156,
0.04364735342,,,0.01728236607,,0.2863153791,,0.03368086594,
-0.09311534687,,,0.1512019285,,0.03718022934,,-0.1231955999,
-0.2204921735,,,0.1944841813,,0.59118266,,0.2391548677,
-0.2749330739,,,-0.312228159,,0.150281004,,-0.2771259133,
-0.6056438895,,,0.1037024025,,0.2285793129,,-0.4878872689,
0.4190296534,,,-0.01505128687,,0.05458257533,,-0.1776427024,
-0.6160161215,,,0.0993825685,,-0.3312801872,,-0.1046000923,
-0.5197709038,,,0.1754285945,,0.2332392944,,0.8901785315,
-0.5787864244,,,-0.3726496495,,1.290631607,,0.2030610478,
-0.4694155661,,,0.1600675323,,-0.4147926514,,-0.1723436318,
-0.04866903394,,,0.3294170312,,0.04381025897,,0.2133250928,
-0.6409829947,,,0.2923549875,,0.3442461552,,0.11092249,
-0.630118516,,,0.2016287029,,0.005874204917,,0.01239214786,
-0.6050552016,,,0.3003990701,,-0.2544924678,,-0.3941658644,
-0.1701482788,,,0.02657123924,,-0.210306038,,-0.3444555365,
0.04138418982,,,0.00907632611,,-0.322606569,,0.2902756402,
-0.05713738968,,,-0.07544854745,,-0.1121602197,,-0.2516523822,
-0.573136804,,,-0.05473988321,,-0.3296544189,,0.1436924123,
-0.5293286393,,,0.1124059479,,-0.3666578157,,-0.226777381,
-0.4150099508,,,0.3018197844,,-0.4405739274,,0.4722582923,
0.1531870917,,,-0.3306552158,,-0.2496953605,,-0.106689137,
0.3941214493,,,-0.03420778761,,-0.1635312742,,-0.3955645685,
-0.04157328401,,,0.1847139704,,-0.05163458315,,-0.103460903,
-0.2309329303,,,-0.1923143731,,-0.2318767633,,0.7166425741,
-0.1948731144,,,-0.07249048735,,0.1743203173,,-0.06784014759,
-0.07438730339,,,0.002077274314,,0.357741666,,0.6468097821,
0.5256731842,,,-0.2885584945,,-0.1736143635,,0.1757366123,
-0.001278218475,,,0.03881478014,,0.281534101,,0.1538990144,
0.340029533,,,0.1255689754,,-0.1846421135,,-0.01211496169,
-0.133057155,,,-0.2185019013,,-0.03726438197,,-0.4184733851,
0.09321216019,,,-0.21053398,,-0.09724365332,,-0.202987794,
0.04849299092,,,0.1966943851,,-0.001994940195,,-0.4017968588,
-0.1151083915,,,0.02159758575,,-0.1965042031,,-0.06913826826,
-0.2564715344,,,0.05500316935,,-0.2307346722,,-0.1787758474,
0.05681813861,,,0.157670149,,0.2917835856,,0.6232847966,
0.2715495432,,,0.1641980634,,-0.3622312073,,-0.5302973368,
0.002447253039,,,0.1158461368,,-0.1071118577,,-0.7981148177,
0.1211752403,,,0.1305569559,,0.1414833548,,-0.2374284956,
0.4319673881,,,0.0169432923,,0.02092557476,,-0.2489454414,
0.04605098028,,,-0.1056945646,,0.3402045377,,0.4084187014,
-0.01652766203,,,-0.08364836948,,1.197935469,,0.1688187017,
-0.1391849166,,,0.02916707232,,-0.2563662148,,-0.2185877975,
-0.2176730399,,,0.2908665559,,0.004527569577,,0.2148797011,
0.4410667171,,,0.09046820125,,0.05032912807,,0.3615269037,
0.4307758818,,,0.1860759356,,0.5767661461,,-0.4043031014,
0.3810741258,,,0.3061563501,,0.135751063,,-0.4670157656,
-0.06283800384,,,0.1303362705,,-0.3105386448,,-0.06843388469,
-0.1789531112,,,0.2632647514,,0.1067089562,,0.3566931545,
-0.1242835414,,,0.2887466056,,-0.06981008627,,-0.2020830437,
-0.02082930773,,,0.1002029035,,-0.3776914178,,0.387208077,
0.4015081942,,,-0.05690634292,,0.08635655526,,0.4859093921,
0.05743049556,,,-0.1871311993,,0.0196551731,,0.06915603997,
-0.1023283791,,,-0.05825041045,,0.3093258244,,0.3430611947,
-0.2465662745,,,-0.2161304061,,-0.05770433694,,-0.4928227351,
-0.1140469026,,,-0.2795793622,,-0.03767988028,,-0.08679684503,
0.3844005839,,,0.1305691063,,0.3127921674,,0.6367729069,
-0.03815872727,,,-0.2131813667,,0.2317588586,,0.4005424912,
0.1446443152,,,-0.004647675708,,0.1267981326,,0.6806649959,
-0.2543641296,,,0.3046783187,,-0.09433093502,,-0.05089568302,
-0.2931781605,,,0.1864795839,,0.2538766747,,0.1636940363,
0.1015630938,,,0.1700921549,,-0.03024162683,,-0.1522527891,
-0.02547553151,,,-0.06360336246,,-0.02646846016,,-0.2084474386,
0.2659804802,,,-0.1794735176,,0.214832702,,0.04061931416,
-0.158280047,,,0.09390384564,,0.2164099117,,-0.5089029184,
0.08620108232,,,0.2247294462,,-0.1624191194,,0.4938954711,
0.3850651313,,,0.221514271,,0.1990384898,,0.2115487589,
0.02620515386,,,0.05555152711,,-0.2985522503,,0.7376776692,
-0.06301812148,,,0.2002673745,,0.2823222299,,-0.3037038695,
-0.5144367597,,,-0.09013437304,,0.2642668154,,-0.5343383419,
-0.2211163093,,,0.2650715417,,0.09053781394,,-0.2867546938,
-0.2743519362,,,0.1899527351,,-0.04496502481,,0.00887231412,
0.005853002468,,,-0.07815260844,,-0.1777858657,,0.4499127926,
-0.04619326365,,,-0.2819044775,,-0.5298699909,,0.1380882385,
-0.2874984661,,,0.02283922118,,0.03410248309,,-0.1270706146,
-0.249735416,,,-0.02868514531,,-0.09511972196,,0.1814883295,
-0.4824194457,,,0.02067067597,,-0.3226455583,,0.3623929831,
-0.1918498188,,,-0.01704551749,,-0.06407767119,,-0.3980086438,
-0.3345014659,,,-0.153266076,,-0.04144933087,,-0.3738319173,
0.04671459294,,,-0.1843265398,,0.2048755038,,-0.3344124102,
0.2783553484,,,0.1114857225,,0.2330943904,,0.002145380201,
0.1906037382,,,-0.2169269691,,-0.09658022247,,-0.04724074989,
0.1136073261,,,-0.247967131,,-0.1917325693,,-0.1151467737,
-0.3469364861,,,0.1991633829,,0.1922739471,,0.9149135666,
-0.05297946168,,,-0.03689577514,,0.09872042832,,0.1042596223,
0.009542640619,,,0.2765725583,,-0.2163895931,,0.01240028251,
-0.1016890171,,,-0.1636138679,,-0.02197897883,,-0.4724320846,
-0.006160001651,,,0.1366443547,,0.09201832345,,-0.245896474,
0.0630819472,,,0.09576110418,,-0.2055974466,,0.06116488517,
-0.03281145222,,,-0.2417923752,,0.1602844935,,0.6787854018,
-0.3314733624,,,-0.225751786,,-0.2713961398,,0.151917729,
0.4642707534,,,-0.2983854072,,0.1223034986,,0.5112428261,
0.2656432412,,,-0.09251264117,,0.1743942583,,0.6263658007,
0.4044707289,,,0.01502647955,,-0.3620508754,,0.2950259555,
0.3904765594,,,0.002237269359,,-0.4937510891,,-0.04175832357,
-0.2021433772,,,0.07542075107,,-0.3492947336,,-0.3148441803,
-0.5702543764,,,-0.1020838351,,0.2319962307,,0.02230998174,
0.1998796891,,,0.1648454732,,-0.7698009777,,-0.1587160757,
-0.6912987578,,,-0.1793163629,,-0.03402116394,,0.1742095286,
-0.08181872207,,,0.139067297,,0.1412810819,,0.3010904961,
0.244991955,,,0.05987301595,,-0.01672141064,,-0.3585761739,
0.1039881276,,,0.1667114669,,0.2353901805,,-0.7223126683,
0.5601251997,,,-0.3412550765,,-0.002998079192,,-0.4233979811,
-0.7043796757,,,-0.1912690934,,-0.2317394447,,-0.2585945594,
-0.1900788128,,,-0.05850224054,,0.05251607625,,1.469573162,
-0.327896197,,,-0.014232829,,0.167541054,,-0.1399640197,
0.3123320368,,,0.005641326421,,-0.1481197694,,-0.05930972662,
-0.2294105907,,,0.06964115519,,-0.2698649407,,0.1360028528,
0.6655268441,,,0.09976576252,,0.05331280298,,0.1244564394,
-0.8581139382,,,0.1163626636,,0.204687124,,-0.1950256953,
-0.1506917676,,,-0.1796069093,,0.2636105516,,-0.2888952114,
-0.5453508213,,,-0.05111279876,,-0.326077454,,-0.1797817042,
-0.07556783886,,,-0.08013795477,,-0.09454343572,,-0.1656258506,
0.4273709299,,,-0.05055617841,,-0.4272744117,,-0.06302734774,
-0.7123221646,,,-0.1775723207,,0.5770073395,,0.02770666304,
-0.4962245121,,,-0.2180868236,,0.4026371949,,-0.9375097861,
-0.611126363,,,0.0241504171,,-0.06715702609,,0.774990514,
0.5307631062,,,-0.272189811,,-0.8749441281,,0.07454962334,
0.1109281443,,,-0.1490983455,,0.0994641659,,-0.4618267341,
0.7176630754,,,-0.152974976,,-0.1683781545,,-0.1316412567,
-0.4463312692,,,-0.4084601237,,0.04379899123,,0.735339556,
-0.4808472873,,,0.06107089892,,-0.7834594826,,-0.1016961933,
-0.450345585,,,-0.2189912992,,0.09862863265,,1.175811972,
-0.1077588228,,,0.03031358983,,-0.4799487961,,-0.2711096876,
-0.4798531878,,,-0.2929426311,,-0.2223416636,,0.09158658109,
0.4014724739,,,-0.3124624867,,-0.09949614113,,0.6128293842,
-0.1267985272,,,0.1060322434,,-0.2168745268,,0.5268396149,
-0.3656014126,,,-0.1975538097,,0.002283963262,,-0.3877308579,
0.1040047388,,,-0.2777165624,,-0.06822351295,,0.3769307345,
-0.05376583941,,,-0.1539803724,,0.2662645247,,-0.2106982412,
0.04061595006,,,-0.1834449455,,-0.1152158288,,-0.3626264796,
0.01189049615,,,0.06557229635,,0.02037949519,,0.1263743159,
-0.6888212449,,,0.1247103962,,-0.1270314839,,0.06554417712,
-0.5930145389,,,-0.3289017948,,-0.1361397395,,-0.3086836319,
0.07542003932,,,0.00328717604,,0.1117164357,,-0.4815187363,
0.1463381864,,,-0.2211426564,,0.279401897,,-0.3034595934,
0.08029703348,,,-0.1160201537,,-0.153415077,,-0.2687027116,
-0.04520611788,,,-0.2123386817,,-0.01009564812,,-0.2691275354,
-0.1738779101,,,-0.1133577918,,-0.1627350855,,0.2166132221,
0.4553033196,,,-8.08E-05,,-0.2167759873,,-1.12470313,
-0.2702237993,,,0.09720189329,,0.2913965228,,0.2094191116,
-0.2824383281,,,0.02562231928,,-0.07259759746,,0.246048584,
0.1724391516,,,-0.01742417128,,0.2840567322,,-0.05951213681,
0.6092692995,,,-0.2564418785,,0.4896106559,,-0.313537304,
-0.6882052761,,,0.1023550924,,-0.1542019156,,-0.1673894253,
-0.6409007983,,,-0.04417536319,,-0.001975489828,,-0.5554624611,
-0.4333991041,,,0.02341366094,,0.1762360705,,0.2179996981,
0.6021762037,,,0.2114569032,,-0.002111712934,,0.2104987145,
-0.1138888866,,,0.236201313,,-0.1241033113,,0.1547271542,
-0.02142273236,,,-0.1530968201,,-0.1434620009,,0.4677606762,
-0.08547474906,,,0.1693596774,,-0.1751654493,,0.02744830827,
-0.2363592942,,,-0.06324688844,,-0.0804053479,,-0.04554763961,
-0.03655397624,,,-0.02820992513,,-0.02999915216,,0.07576010591,
0.1880580884,,,0.07046020464,,-0.1650316975,,0.1411195783,
0.4854237023,,,-0.2002472738,,0.09106333953,,0.4445152419,
0.3730388399,,,-0.04568382765,,-0.1147653001,,0.04470902877,
0.2530099938,,,-0.1461439371,,0.1604810367,,-0.077495396,
0.3135796122,,,0.2526810984,,-0.1129158089,,0.115886607,
0.3079928657,,,0.167288089,,0.01376471277,,-0.03746920485,
-0.03532496136,,,0.01601085464,,0.4295606354,,-0.3019482571,
-0.06286121972,,,0.3369658387,,0.0650781517,,-0.2910836279,
-0.1967623725,,,-0.2028167047,,-0.08875601142,,-0.2509785609,
0.1354797552,,,-0.05428974461,,-0.04125349732,,-0.3208510689,
-0.252471289,,,0.1302037922,,-0.1824234738,,-0.08144972363,
-0.08905244139,,,0.004958414205,,-0.2009992043,,0.01935532752,
-0.5571343042,,,-0.2327757928,,-0.2742175782,,-0.1404650269,
0.09830713415,,,0.1307503906,,0.253689851,,-0.3224152547,
-0.2622031269,,,-0.2446920416,,0.112020305,,-0.01986495854,
0.1053087747,,,-0.1457046979,,-0.01875683794,,-0.2836540363,
0.4330835902,,,0.1470706528,,0.0599607678,,-0.3799702681,
0.05616115656,,,-0.1891724492,,-0.321934893,,0.5632293827,
0.1805442463,,,-0.2974891473,,-0.2826896807,,-0.4258459232,
-0.08602913058,,,0.02183180464,,-0.02852034861,,0.3843135411,
-0.2491118879,,,-0.07691525348,,0.06459213542,,-0.2452665428,
-0.05342728218,,,0.1031242105,,-0.03374181644,,0.03586209978,
0.1813590708,,,0.01386912591,,-0.01246502163,,-0.1084807691,
0.06916515435,,,0.00718665042,,-0.1965824767,,0.11120348,
-0.02565241896,,,-0.2753611769,,0.2636377024,,-0.1772515223,
-0.2517332294,,,0.0158992628,,0.3359005399,,0.3587451457,
0.4213295727,,,0.320094615,,0.2070245367,,0.02520921686,
0.2998584424,,,0.1139661967,,-0.03517076557,,0.1052873248,
-0.2455777451,,,0.009105370792,,0.04710155732,,0.4076329871,
-0.08055148963,,,-0.04228257025,,-0.4219855082,,-0.312152683,
0.0153707196,,,-0.1475919069,,0.002875770114,,-0.001383626444,
-0.1660364338,,,-0.07147431206,,-0.01002606061,,0.2147645795,
-0.1166194707,,,0.2411464574,,0.06292404961,,0.2540221117,
-0.1781143692,,,0.218299165,,-0.2647624249,,-0.1853922829,
0.2327113555,,,0.04237487266,,0.1823565209,,-0.119330415,
0.329837362,,,0.2477544467,,-0.2833825545,,-0.01304142712,
0.227266644,,,0.1598734674,,0.4190696451,,-0.2867012267,
0.1589362127,,,-0.02675963794,,-0.3873646828,,0.2158992657,
0.1446466935,,,0.1012103601,,0.2164468923,,-0.03367580586,
-0.1865587161,,,-0.02184623525,,-0.2524851001,,-0.1617502802,
-0.05273989233,,,-0.1101818477,,0.2191220401,,-0.01402203096,
-0.07979619892,,,0.2759537943,,-0.06423843053,,-0.2030488178,
-0.3988125796,,,0.3350204318,,-0.0922542966,,-0.04387730177,
-0.241370593,,,-0.2939202972,,0.19068208,,-0.1683607778,
-0.1807769473,,,0.1391189542,,-0.005416519036,,0.1201646847,
-0.2855087486,,,-0.1489220597,,0.1051513336,,-0.1972497557,
0.1497963707,,,0.2184186599,,-0.1511915727,,-0.1011710991,
-0.02198800427,,,0.2809006446,,0.1209528212,,-0.01638545955,
0.124004159,,,-0.007889418629,,0.2993442282,,0.428591635,
-0.1777331306,,,-0.05957305588,,0.2551755465,,-0.4913368938,
-0.1213831285,,,-0.3503822603,,-0.09367039275,,0.5826615316,
0.2370996908,,,0.1268148975,,-0.001524865813,,-0.3905363276,
0.2022005818,,,0.1611458477,,-0.07022260849,,0.3483883043,
-0.04234957468,,,0.2415885244,,-0.06358622153,,0.3837810492,
-0.3060694945,,,0.004626950401,,-0.1606219955,,-0.1743052823,
-0.4180231015,,,0.2457462958,,-0.1930624573,,0.02648761067,
0.3923722798,,,-0.0007848833475,,0.247166865,,-0.111986401,
0.06578317442,,,-0.2584534357,,-0.1346110418,,-0.06792846223,
0.4174257302,,,-0.2977972388,,0.1243195274,,-0.01064526502,
0.06447669593,,,0.2362556267,,0.02747573205,,0.2098350208,
0.08905108228,,,0.3907962678,,0.1238781262,,-0.4364291807,
-0.1393287385,,,0.2074876311,,-0.02656981511,,0.07818570544,
0.2629713507,,,-0.2879107666,,0.05081654519,,-0.1871800759,
0.1710494476,,,-0.01400189091,,0.1492997307,,0.02722079051,
-0.01184630766,,,0.1253127873,,-0.06791517714,,0.07824710903,
0.169311134,,,-0.1284709201,,0.04903939002,,-0.2318236263,
-0.06423055683,,,0.110323858,,0.002505478508,,0.7005840547,
-0.06582495312,,,0.2048060142,,0.3506644443,,-0.1971746183,
-0.4485626558,,,0.002016149409,,-0.6180184645,,0.1169362828,
-0.113172046,,,0.1193054368,,0.1613900597,,-0.2487203267,
0.05393674153,,,-0.1428010331,,-0.09823206549,,-0.9471825976,
0.3883239875,,,-0.04105448241,,0.36297314,,0.8019654481,
-0.08604688337,,,0.2604202787,,-0.09488972103,,-0.1309654835,
-0.4366474677,,,0.3052355701,,-0.2664686945,,0.1706458541,
0.02750868916,,,-0.07799532717,,0.08850069257,,-0.2263799245,
-0.06222897066,,,0.235075911,,-0.130183567,,-0.2053366382,
0.7523491751,,,0.3339683159,,-0.1230725529,,-1.578599324,
0.1195940584,,,0.1280795747,,0.03922533566,,-2.148829713,
0.3373890665,,,-0.1678139371,,-0.008451740827,,-0.5250822244,
-0.1319518762,,,0.09144051299,,0.2660445715,,-0.1458085284,
0.03943655268,,,-0.0007535485127,,0.2050629304,,-0.4447680608,
-0.6301640646,,,-0.07445654898,,-0.3420701506,,0.1781178125,
-0.3080529901,,,0.2952059485,,-0.05156080048,,-0.8847619554,
-0.1205303381,,,-0.2416287685,,-0.1568686088,,0.7297140814,
0.6789978496,,,-0.2404615119,,-0.2450093448,,0.695800295,
0.1895134009,,,-0.2951876821,,0.1029597519,,0.3100644818,
-0.2629358681,,,-0.123227386,,-0.1518950398,,-0.01435064979,
-0.5470575311,,,-0.311725479,,0.01113671916,,0.3983629324,
0.1412526578,,,-0.2113738139,,0.1862076212,,0.3279978186,
1.429037515,,,0.1308571961,,0.01992272213,,1.31684525,
0.1766622018,,,-0.2006327641,,-0.06124229498,,-0.4587299195,
-0.2317698181,,,-0.1018789639,,0.01808863768,,0.2163546583,
0.3770103265,,,0.1525059388,,-0.1622114245,,1.842067935,
-0.2169266987,,,-0.2123384732,,-0.358018554,,0.1166721952,
0.32065227,,,0.1211663535,,-0.02714482449,,-0.423021426,
0.2099644414,,,0.1886423664,,0.02632905733,,-0.3125503091,
0.01389450693,,,-0.1807117328,,0.2842306814,,-0.3423387675,
-0.04007677472,,,-0.2824057135,,0.04060587614,,0.02042868463,
0.1718977858,,,0.2368281077,,-0.06338215813,,0.1514713261,
-0.849231926,,,-0.3031733721,,-0.2766781948,,-0.1221537808,
-0.1028312794,,,-0.2753621144,,-0.07651309635,,-0.1956001437,
0.003519518377,,,0.1068026719,,-0.03512481478,,-0.2174626839,
0.2046549255,,,0.2925427038,,-0.1752063196,,0.3189443381,
-0.002013873134,,,0.0680394213,,-0.2377965646,,-0.2742506035,
0.2974098951,,,0.2648359812,,-0.01772658404,,-0.02528984355,
0.1002355012,,,0.2518753365,,0.3198993037,,0.3336354965,
0.2051472611,,,-0.04351918341,,0.1524086878,,-0.2940371163,
0.07341796159,,,-0.2501604338,,-0.1458288887,,-0.1717827039,
-0.4221671561,,,-0.1314596877,,0.1908638614,,-0.1780021673,
0.3838273706,,,-0.3382697954,,-0.04452024171,,0.3076860896,
-0.6887894141,,,0.2488605882,,-0.0575318365,,0.3660079233,
-0.06629611029,,,0.007872641892,,0.03033711166,,0.2546953582,
-0.2569930859,,,-0.3100406371,,0.1866593588,,0.01457995973,
0.3725394951,,,0.01515916739,,0.08604164424,,0.1429066469,
-0.1107744526,,,-0.3625209359,,-0.169982102,,0.5427558983,
-0.165949128,,,0.02538248927,,-0.1449596004,,0.2213918309,
-0.01244744565,,,0.147876707,,-0.07041152626,,-0.2724655949,
-0.2737338813,,,0.09593432254,,0.1009685847,,0.0003610331014,
-0.2601552626,,,0.240153964,,-0.04666288858,,-0.0340222083,
0.2379359162,,,0.2412672965,,-0.07493282422,,0.05439605258,
-0.08566460358,,,0.04090150506,,0.005304437862,,0.3541576567,
-0.6822264643,,,0.05245106654,,0.1394872396,,-0.2270447236,
-0.1178597867,,,-0.08372590654,,-0.2460701258,,-0.06316195206,
0.4408466638,,,0.1376018418,,-0.4799555348,,0.0759792987,
0.004566500387,,,0.2260379884,,-0.1915446174,,-0.251604598,
0.2259284984,,,-0.2182649657,,0.1820282337,,-0.07550944444,
-0.04343744944,,,0.07592404949,,0.08736364204,,-0.3496319429,
-0.4102464042,,,0.03591219993,,0.3306210223,,0.2514240662,
-0.09164007785,,,0.260035253,,0.2902993515,,0.1023361426,
0.0709043812,,,-0.05602233418,,0.2090924062,,-0.6404942013,
-0.05146340485,,,-0.1092675082,,-0.1304693256,,0.4153198565,
0.3400886242,,,-0.2234127796,,0.05870791545,,0.05473564017,
-0.189676195,,,-0.02027486475,,-0.1430960046,,-0.1488362163,
-0.4089717437,,,0.009299976804,,0.03356228863,,-0.5309458392,
-0.07660156915,,,0.1727508325,,-0.1570942148,,0.1563501581,
-0.4723022985,,,0.3018974814,,0.1991954379,,0.2184905231,
0.1071778861,,,-0.2801419567,,-0.3214567612,,-0.1890290511,
-0.2146487267,,,-0.09939536402,,0.07545769392,,0.05481302993,
-0.2038898816,,,-0.0830754293,,0.001006095513,,0.3534043008,
0.3286129202,,,0.364504031,,0.05117667575,,0.1800481695,
0.3261227738,,,0.09146667135,,0.07005670628,,-0.02174477485,
-0.05156816895,,,-0.03781806854,,0.009205890492,,-0.0417115686,
-0.3808057166,,,0.1395258374,,-0.3026548431,,-0.1685540719,
-0.1561627103,,,-0.1483702374,,-0.14247283,,0.06972727375,
0.1257775169,,,0.226599545,,0.006298662397,,0.1774494045,
-0.005081022531,,,0.1829201358,,-0.3062525737,,0.2406402967,
-0.5033605347,,,0.2123095346,,0.1625593312,,-0.2720819025,
0.1414286433,,,-0.1478557981,,-0.3262968657,,0.5489014006,
0.08569066017,,,0.1993649893,,0.1078955184,,0.1186477616,
-0.4196065158,,,-0.1231522585,,0.1962382148,,-0.2075600905,
0.07945976649,,,0.003958063181,,0.1649840894,,-0.05477563659,
0.1800337648,,,-0.2438699752,,0.2698080538,,0.03933675002,
0.2689981542,,,0.2736631318,,-0.003606842257,,-0.1922022719,
0.3346502589,,,-0.02589413519,,0.03272426163,,-0.02433415501,
-0.3313690669,,,0.1717968209,,-0.0901440137,,-0.2278228586,
0.00707025818,,,-0.06744136556,,-0.02444155029,,-0.2580795827,
0.26597699,,,0.2113130704,,0.1216793594,,0.1132146562,
-0.007382474164,,,0.2609831369,,-0.1489152621,,-0.1149533713,
-0.3669645928,,,0.163996557,,0.2434908558,,0.2556319692,
-0.1010812302,,,-0.2471374128,,-0.07681765256,,-0.362154239,
-0.09404903125,,,0.2046343718,,-0.1808612614,,0.04772850188,
-0.2925662826,,,-0.1202043984,,0.01607392555,,0.1929875828,
-0.1481094646,,,-0.2006653132,,-0.0228937889,,-0.3652850823,
-0.09504724529,,,-0.05228868864,,-0.2113619764,,0.001740990758,
-0.1795746299,,,-0.1128731923,,0.1785296792,,0.2076178003,
-0.3247128949,,,0.1399740982,,-0.1309133316,,-0.5647955602,
-0.1113551875,,,0.289769474,,-0.09558806042,,0.245792632,
-0.09578713604,,,0.2127852466,,-0.1857467172,,-0.628848227,
0.03392084955,,,-0.07836595812,,-0.390765833,,0.3645400645,
-0.08492711787,,,-0.03855067248,,-0.2259791567,,0.05971564246,
-0.08343189632,,,-0.1875727766,,0.06518997985,,-0.01160502061,
-0.1685665906,,,-0.285116049,,-0.08015436811,,-1.341898289,
0.424673321,,,-0.2306677029,,-0.2187001734,,0.6754150356,
0.05684864843,,,0.1047620852,,0.09206714954,,0.6004848471,
0.018783537,,,-0.2842442274,,-0.01240579878,,0.07432506521,
0.3261650669,,,-0.2676245401,,-0.02212467566,,0.6923326302,
-0.2307493498,,,-0.0422648898,,-0.07689170912,,0.08931305077,
-0.4327830229,,,-0.08959349828,,0.08095546498,,0.4320593586,
-0.3491559006,,,0.06579238558,,0.2117673962,,-0.1125789771,
0.3232458528,,,-0.2439001319,,-0.251085799,,0.7959882634,
0.6298289093,,,0.1128149831,,-0.1712504665,,0.2015573925,
-0.2890076259,,,-0.2213415221,,-0.3041138006,,0.09940714712,
-0.2530845978,,,0.2773387113,,0.2043861438,,2.256117936,
0.00484486918,,,0.2235511845,,0.3517192613,,-0.3605810369,
0.2063991263,,,0.2307791559,,-0.0177723374,,0.04702973392,
0.6486772363,,,0.2351703602,,-0.2337654035,,-0.4091831957,
-0.2256047386,,,0.03307234314,,0.2246466675,,-0.6427878728,
-0.05898538843,,,0.3072876755,,-0.07857208,,-0.08506294025,
0.07476001165,,,0.23440851,,0.01737444844,,0.1518252576,
-0.01985143996,,,0.1505450637,,-0.2684567971,,-0.7180792455,
0.097785929,,,-0.1146577141,,0.2462576994,,0.04368924468,
0.2120157217,,,0.1449273807,,-0.1139907178,,0.1396478514,
-0.3852872399,,,0.3201391332,,-0.03737926508,,-0.7456636283,
-0.1438861819,,,-0.1970458381,,0.1444520665,,0.209320921,
-0.1683730526,,,0.2486999721,,-0.02658046207,,0.0895385597,
-0.3600252855,,,-0.198327184,,-0.302727275,,1.552754626,
0.0139262078,,,0.258054871,,0.0161817922,,-0.2488037501,
0.2412364498,,,0.0635749299,,-0.005175203685,,-0.3753583601,
-0.2751630657,,,-0.2864397338,,-0.03708745726,,-0.2743445419,
0.7389218488,,,0.3848570525,,-0.1053104231,,0.4620511169,
-1.221553635,,,-0.101407987,,0.08990117756,,-0.2671466489,
0.169500294,,,-0.02316031959,,0.100610388,,0.02978097794,
-0.2265850732,,,0.05710925687,,-0.250451564,,-0.135586943,
-1.093822576,,,0.07956346672,,-0.03785541911,,0.2071885897,
0.0192826991,,,0.217924711,,-0.0575218653,,-0.723604437,
0.128025706,,,0.2506996406,,0.103021439,,-0.7944327488,
0.9967016467,,,-0.2591471109,,0.155749537,,-0.4844761047,
0.6248816549,,,-0.2121289972,,-0.1583990986,,-0.7791071044,
-0.2942346374,,,-0.2195874178,,-0.2794709657,,0.1808832302,
-0.4395070082,,,-0.2012634535,,0.2885484184,,-0.08070434667,
0.242493389,,,0.07626470217,,0.08735506382,,0.04006588062,
-0.3553203689,,,0.1652279148,,0.008444703768,,-1.475415122,
0.311090881,,,-0.3325685371,,0.1508535979,,-0.07602893047,
-0.08774408652,,,0.121177658,,-0.2131503689,,0.2018874545,
0.2711112119,,,-0.08591009111,,-0.3305428981,,-1.579877549,
-0.4212387063,,,-0.2154821621,,0.01451088373,,0.3673503801,
-0.1640784869,,,0.1488973872,,0.1532379965,,0.228970548,
-0.04241135007,,,-0.254385596,,-0.1765138702,,-0.01975759449,
-0.07790870141,,,0.1526046676,,-0.129613115,,0.3334471932,
-0.6449973112,,,-0.1855789192,,-0.1362593999,,0.3874218404,
0.1339130733,,,-0.3023293075,,-0.2869794548,,-0.01098133772,
0.3426333477,,,0.2766900806,,-0.1552055063,,0.6047967178,
0.2167470245,,,-0.02353311963,,0.2693486995,,-0.6756061065,
1.101040908,,,-0.1749812785,,0.1273169805,,0.1128770973,
-0.03644005902,,,0.02626118706,,0.03628748221,,0.6386173166,
0.342593504,,,0.09435301866,,-0.263324212,,-0.2248053458,
-0.02151896982,,,0.2995903535,,-0.1365439621,,-0.032069679,
-0.3002152498,,,-0.2183785532,,-0.08999900536,,-1.279508481,
0.0338384905,,,0.072076664,,-0.4043774909,,0.7108952773,
-0.2976017837,,,-0.1993306783,,-0.1026828163,,-0.6766578631,
-0.5291440244,,,0.1609517112,,0.04574092968,,-0.2125614737,
0.1658617113,,,-0.3056791821,,0.4004708321,,0.8213721186,
-0.9651433212,,,0.06806649721,,-0.4249839726,,-0.4280589127,
-0.4108368382,,,-0.1698364824,,0.008914920065,,0.3843749221,
-0.0005771301348,,,-0.154135936,,-0.2298708634,,0.3196122561,
-1.428380713,,,-0.4587867887,,0.2045878528,,0.5953549073,
-0.5516573039,,,0.126351947,,-0.08223708187,,-0.4338390983,
-0.3567648539,,,-0.1899366728,,0.1556106106,,-1.693056496,
0.6010904856,,,-0.1926761436,,0.1386483424,,-0.01400030223,
0.5330138897,,,0.1753981658,,0.2781911249,,-0.4149292262,
-0.4843008525,,,-0.3080935431,,0.1538009509,,0.06384098126,
-0.8721689947,,,-0.1194574151,,0.1612871363,,0.3580651627,
-0.2043298431,,,-0.3189966091,,0.04687676884,,0.2422338923,
-0.1196480569,,,0.1109465311,,0.03717332275,,0.4655254199,
-0.2092477028,,,0.1113134658,,0.03017992974,,0.01477533035,
-0.4474861452,,,0.2711579266,,-0.2835886629,,-0.1726908458,
-0.4371070357,,,-0.2004129537,,0.2122800849,,-0.8490475358,
-0.2780209185,,,0.2268417328,,0.2503953081,,2.067925352,
0.3588789718,,,0.1458449411,,-0.1349329914,,-0.3810082354,
0.3647783322,,,0.1353032465,,0.3092154935,,0.1440790397,
0.5533212405,,,0.3113489625,,-0.2047418764,,1.661931776,
-0.8353444254,,,-0.1397065558,,0.1255996884,,-0.1183048578,
0.4011139795,,,0.4020777992,,-0.09194288116,,-0.2033877963,
0.8629161744,,,-0.02691456911,,0.005390967432,,0.8771276962,
-0.1610444708,,,0.2250463534,,0.2130710535,,-0.1628812271,
0.794547781,,,-0.1458786427,,-0.1559931656,,-0.2897091993,
-0.2815000137,,,-0.01213063655,,-0.1938099802,,0.6100317789,
-0.04073010266,,,0.1157870747,,0.08609610043,,-0.5928878851,
-0.3712620225,,,0.290890136,,0.1051139004,,0.4958463518,
-0.3819090598,,,0.1722598005,,0.1275568958,,-1.548906778,
0.3319925654,,,0.2849237631,,-0.3390443829,,0.3759338464,
0.3804591389,,,-0.2745663061,,0.1423257393,,-0.3229025083,
-0.1027157951,,,-0.2491003991,,-0.08470977584,,0.05187012102,
0.2688799585,,,0.05112087345,,0.176593555,,-0.2169045879,
-0.09247989982,,,0.2093076283,,0.04776948297,,-0.6771025788,
0.6250164623,,,-0.1396848991,,0.004129620793,,0.36039526,
-0.1066834396,,,-0.2979432646,,-0.02270352769,,-0.6314492317,
-0.01411873379,,,0.5023495367,,0.08664756744,,-1.177435646,
-0.5833732431,,,0.06100822064,,0.1729185388,,0.03600359377,
0.1241848771,,,-0.12944625,,-0.129866025,,-0.1913243479,
-0.06771722693,,,0.156043186,,-0.04158772073,,0.7078237408,
0.02639484943,,,-0.1695008603,,-0.0690985205,,0.04733578962,
0.06842005325,,,-0.1200304318,,0.2081838601,,0.1730718545,
0.3895867989,,,-0.07399955935,,0.04712508582,,0.01442105859,
0.2354443703,,,-0.1710649823,,-0.01160395328,,0.1506464138,
-0.08925152287,,,-0.3323006036,,0.2186105488,,-0.1324298919,
-0.4044086386,,,0.05541603256,,-0.07702199153,,-0.1025392894,
-0.2090196848,,,-0.3036212861,,0.02349026742,,0.1822515717,
0.01968273767,,,0.1617270633,,0.02343989408,,-0.5083575286,
0.06812976551,,,0.2427331705,,0.3494164133,,0.4891148526,
0.2113380791,,,-0.3258018356,,-0.2798330043,,0.05858122068,
-0.851083083,,,0.1827910105,,0.003305725154,,-0.1512672245,
0.2392516794,,,0.09131568171,,-0.2155858757,,0.2779575175,
0.4642902121,,,-0.3206191045,,0.05124182141,,-0.6002162748,
-0.5421722861,,,-0.3267227673,,-0.1252238537,,-0.2709116462,
0.755511645,,,-0.1983549675,,0.1317152419,,0.5494820699,
0.4368415335,,,-0.08614985651,,-0.2356830008,,-0.4097399396,
-0.1969070901,,,-0.09215234417,,0.1370631472,,0.7266623063,
-0.2721648672,,,-0.2393782862,,0.2454652051,,0.4929827848,
-0.121748968,,,-0.1530082701,,-0.1065323125,,-0.4389230047,
0.01333757119,,,0.2038938804,,0.06335669322,,-0.04682086562,
0.6316942957,,,-0.1307081177,,0.2535489677,,-0.3826761671,
-0.1257956875,,,-0.0356760487,,-0.7450267006,,-0.0913249003,
-0.1132143651,,,0.09648224105,,0.1616969728,,0.0267865757,
0.03710614411,,,-0.2011881805,,-0.01582590102,,-0.2851998406,
0.3902340089,,,0.1853696366,,0.4269723928,,-0.03657222775,
0.120337241,,,-0.2653488332,,0.1658501145,,-0.599526244,
-0.5801633225,,,-0.02067001766,,-0.08779857697,,-0.08805818222,
-0.117594717,,,0.2408175382,,0.02887933137,,-0.6221168686,
-0.2513767923,,,0.2625499149,,-0.119685603,,-0.2064461935,
0.3119683716,,,-0.2289240815,,0.004916877466,,-0.1224426177,
-0.2971677599,,,-0.3143067336,,-0.2741426879,,-0.04221482922,
0.2958681101,,,-0.2038088457,,0.1979179134,,-0.2314976646,
0.0611830187,,,0.1065925884,,-0.04041073899,,-0.1731684114,
0.3004476094,,,-0.1278402255,,-0.1456346487,,0.3902366208,
-1.111852066,,,-0.03215189958,,-0.2005776865,,0.061621983,
0.09114157971,,,0.004862368801,,-0.4189422356,,0.2641462065,
-0.1283251543,,,0.03989900352,,0.1859671956,,-0.6460768978,
0.1563466153,,,-0.07750080437,,-0.01427326662,,-0.5033206128,
-0.3560731761,,,0.1149368001,,0.1016602614,,0.1548641415,
-0.4998968082,,,-0.2151290258,,0.1565930561,,-0.5213638362,
0.2211013494,,,0.1278245417,,0.0253735946,,0.2549434938,
0.361111564,,,0.02146235599,,0.3095702879,,0.04608943287,
1.853929764,,,0.0214896022,,0.4009241446,,0.3366823856,
-0.2734732936,,,-0.1963365475,,-0.05417436872,,0.2323094091,
-0.6229476782,,,0.2153067372,,-0.1478762801,,0.5144857463,
0.6474864887,,,-0.234189615,,-0.07586097327,,-0.3467997686,
0.6688518659,,,-0.288252046,,0.03415484885,,0.1501371303,
-0.0490535433,,,0.09680460106,,-0.2326038032,,-0.494163685,
-0.09798791377,,,0.2698267036,,-0.2047484225,,0.7066028913,
-0.3735228144,,,-0.1016911624,,0.3733316495,,0.05859363926,
-0.1850285646,,,-0.2111339661,,-0.2941054179,,-0.04002914023,
-0.08796437472,,,-0.06612334928,,0.1827802648,,-0.0967802936,
-0.9677365927,,,-0.1156979475,,-0.08878501506,,-0.5702218283,
0.01304428955,,,0.2031551711,,0.213494484,,0.09296531603,
0.05788976592,,,0.2839439003,,-0.0869766387,,0.06315521555,
-0.03300376026,,,0.0531398009,,-0.115710848,,-0.0200686864,
0.5082985116,,,-0.3276873341,,0.1849303479,,-0.3889585092,
-0.4404500689,,,0.2341380423,,0.2333499673,,3.51092461,
-0.04152418509,,,0.2393402466,,0.1036315554,,-0.3042980814,
0.4534072668,,,-0.03667346915,,-0.2405222291,,0.7237434274,
-0.464057931,,,0.05489294228,,0.3431054048,,1.020080464,
-0.1032799753,,,-0.3282554736,,-0.3176413543,,0.4217749337,
-0.8372542243,,,-0.288425671,,-0.2357473917,,0.1217132723,
0.8073662107,,,-0.1214248167,,-0.09946718023,,-0.2702706062,
0.3849003862,,,0.1427293463,,-0.2816110758,,0.05258595671,
-0.2920048513,,,0.09855396327,,-0.214766714,,0.03102297808,
-1.147785459,,,-0.191080729,,-0.03815641868,,0.2217429135,
0.1282076743,,,-0.1980848089,,0.04965524569,,-0.4131814633,
-0.2546231882,,,0.3057723261,,0.1512506119,,0.4484721896,
0.1033998113,,,-0.2051155935,,-0.007085947297,,-0.1486850032,
-0.01294548609,,,-0.2455897734,,0.2348209543,,-0.2782135488,
0.09655583802,,,0.07372969207,,0.1922275902,,0.08262718653,
0.1105446971,,,0.1507535154,,0.009331204329,,-0.3300427981,
-0.01853928469,,,-0.1004701188,,0.2691527587,,0.1631174859,
0.5217993203,,,-0.05490070799,,0.2389580075,,-0.078654166,
0.07889584193,,,0.0110195071,,0.2862337698,,-0.3986818522,
-0.9301520606,,,0.05415170351,,-0.1705402026,,0.3316849776,
0.5200760345,,,-0.03294549972,,-0.1691065497,,0.3468598966,
0.1661059997,,,-0.3025141694,,0.03139681907,,-0.3882805914,
0.4574803998,,,-0.2631454505,,-0.04217368037,,0.1776783735,
0.5713131872,,,0.0283181967,,0.01822770734,,-2.991396952,
0.02870189096,,,0.1151774498,,-0.08967588384,,-0.2838250882,
-0.08390082234,,,-0.161331626,,0.2582574727,,-0.6605082665,
-0.006693020574,,,-0.05305969488,,0.03839701361,,-0.4683735089,
-0.401380985,,,0.2430661947,,-0.07340156522,,0.6695397282,
0.06681813068,,,0.07283496089,,1.309212648,,-0.5270011023,
-0.4060362902,,,-0.02353890501,,0.1927615813,,-0.4070556293,
0.06727759404,,,-0.361530462,,-0.1110901058,,-0.08292295901,
0.1350189602,,,0.4112241305,,-0.05530915093,,-0.01625799461,
0.04752134862,,,-0.03119274023,,0.527241609,,-0.2524198251,
0.1780976377,,,0.23277537,,0.6972891211,,0.1774714899,
-0.01932274285,,,0.01601573555,,0.09717705783,,0.03563987247,
-0.1714976338,,,0.3183892127,,0.9147251342,,0.1099218691,
0.07144861903,,,-0.1067238169,,0.945255016,,0.2442647629,
-0.3184888209,,,0.4451634333,,0.2092121922,,0.5012503256,
0.301796653,,,0.009828896942,,-0.06977386226,,-0.07025831815,
0.2258564485,,,-0.1010912053,,0.2771545689,,0.1154072542,
-0.01995125193,,,0.2524170848,,-0.05227516103,,0.2828980507,
-1.062906219,,,0.117776337,,-0.6380662195,,-0.8057921925,
0.03188883523,,,0.4911662943,,1.395777057,,0.6412213199,
0.1353090929,,,-0.2484971264,,-0.2070005931,,-0.2439722018,
-0.4627755119,,,-0.1316438179,,0.2610257162,,-0.007183837181,
-0.2075793356,,,0.283263461,,0.3227723771,,0.1601314195,
-0.3212984403,,,0.1890529244,,-0.679632514,,-0.1478883966,
0.1753134139,,,-0.1561651149,,0.1332259995,,0.1047878664,
-0.3036881397,,,-0.2892324949,,-0.3767325926,,0.3080083502,
1.379936385,,,-0.1738833315,,-1.119202032,,-0.2456919129,
-0.3547371717,,,-0.2331774482,,0.380389636,,-0.2061281402,
-0.6890886759,,,0.2476185614,,-0.3746631223,,-0.2061319794,
0.587716958,,,-0.3043845936,,0.05039605891,,-0.1608461098,
0.09591813269,,,0.1985925659,,0.5947653267,,0.05638974011,
0.09103968945,,,0.211166784,,0.02469094605,,-0.02880408294,
0.05521992105,,,-0.2444057368,,0.1873149114,,-0.1200863844,
0.1364157766,,,-0.4542247224,,-0.4656028977,,0.05185645699,
-0.05133968218,,,0.05467292912,,-0.1122999321,,-0.3452213697,
-0.3287897297,,,0.09421997308,,-0.09712160698,,-0.03949789739,
-0.3710091081,,,0.1325430031,,0.2576487389,,0.03713793932,
-0.02465435697,,,0.2725546073,,-0.01489972853,,0.1536245694,
0.108164829,,,0.2197486105,,-0.2887854608,,0.4602417396,
-0.5699742116,,,-0.1055288769,,-0.1742797137,,-0.3166976467,
0.5765024795,,,-0.5173166348,,0.09581774629,,0.2833487413,
-0.433219829,,,-0.110339516,,0.09757546896,,-0.01308407627,
0.4574897387,,,-0.002171002018,,0.1913954479,,-0.2496625879,
0.2248859035,,,0.1659772202,,-0.134775579,,-0.1249462465,
-1.189665465,,,-0.1552751576,,0.1017143679,,-0.198895437,
-0.108962155,,,-0.04832070317,,0.2419673722,,-0.8611611164,
-0.2937182557,,,0.06686255593,,0.2429354694,,-0.8474276335,
0.5682114024,,,-0.1356828395,,-0.1998528124,,0.02423876641,
0.3315974213,,,0.03752616935,,0.2624954726,,-0.2325427089,
-0.1601398247,,,-0.36136389,,-0.1876968803,,-0.1590288695,
-0.1133681767,,,-0.08009559332,,-0.04963107635,,0.3586328463,
0.2065441212,,,-0.3696257901,,-0.04459547154,,-0.9256246321,
0.00438569808,,,-0.2285797483,,-0.1181821418,,-0.05522987778,
0.1691390527,,,0.2085591897,,-0.2405354803,,0.1584867439,
0.1538138972,,,-0.05046615941,,-0.1764766481,,0.3309867747,
0.2191323133,,,0.09774883348,,-0.0159598055,,-0.4305483729,
-0.6274069912,,,-0.1082837157,,0.02135516077,,0.47990367,
-0.7405972508,,,-0.0341456216,,0.007031815868,,-0.4672789831,
-0.1912747787,,,-0.2231571059,,0.05372641881,,0.5157088122,
-0.1405484175,,,-0.03874884932,,0.2618637742,,-0.02766979558,
-0.184788648,,,-0.1502307381,,-0.2226509473,,0.4976238897,
0.1077852332,,,0.2147728157,,0.08673978586,,0.6642951693,
0.2193537782,,,0.27069548,,0.400554077,,-0.3498286853,
-0.1391633952,,,-0.2929573036,,-0.1104320975,,-0.353854238,
0.1509326088,,,0.216853223,,0.2060359262,,0.1159234168,
0.3716121427,,,0.2375231582,,-0.06643623156,,0.2317063165,
0.2870520085,,,0.03674861023,,-0.1170826659,,-0.1186909461,
0.1494259266,,,0.03088212974,,-0.2419877613,,0.1458770908,
0.4473626551,,,-0.152249817,,-0.01403287592,,-0.4825026092,
-0.2076166503,,,0.2651552094,,0.4362935596,,-0.2863766304,
-0.07685289559,,,0.2118315973,,-0.2977720954,,0.1152118029,
0.256558616,,,0.26328476,,-0.1190392322,,0.1448972015,
0.054484755,,,-0.5204307621,,-0.16436521,,-0.1034245446,
-0.06341943163,,,0.07343107103,,0.07718112877,,0.1567796216,
-0.1552810788,,,-0.1919309732,,-0.09268600099,,0.203374943,
-0.04492139065,,,0.2352867796,,-0.2265944311,,0.2653371229,
-0.224124102,,,-0.4247962604,,-0.1987189906,,0.2495429872,
0.6157662386,,,-0.3120467251,,-0.003822722757,,0.09378231465,
-0.05520736858,,,-0.3788049744,,-0.3842074922,,0.2742302692,
0.4048972607,,,0.0687507424,,-0.163721413,,-0.3128131296,
-0.09866412328,,,0.3147504454,,-0.109885225,,0.0902384867,
-0.217545867,,,-0.02805135114,,0.1963358647,,0.1254654731,
-0.9248415663,,,-0.301749962,,0.1757244678,,-0.3722346234,
0.1978014831,,,-0.1022081055,,0.3137037844,,0.2565105557,
-0.2561750751,,,-0.02529976174,,0.3632351543,,-0.2896364424,
0.4650141309,,,0.1614023023,,-0.1772378952,,0.2536733554,
0.2104021035,,,-0.1948765791,,0.01951501526,,0.1416064614,
-0.1454023273,,,-0.0675170142,,-0.05422540732,,0.2284201807,
-0.5294785276,,,0.2496935683,,-0.2438013507,,-0.3379057867,
0.03573063065,,,-0.0913243998,,0.1052213459,,-0.0402031076,
0.5752436457,,,-0.1045192991,,0.08360786953,,-0.1076976969,
-0.1820844634,,,0.2854189789,,-0.08787541227,,-0.3746334049,
-0.1819107965,,,-0.197839589,,-0.3430191311,,0.04059749482,
0.6374232593,,,0.3610921999,,0.03908288045,,-0.230895466,
-0.1965692198,,,0.2437706291,,0.002537681397,,0.1348537415,
0.2575737348,,,0.01877055184,,0.2566023738,,0.2298806438,
0.2102905417,,,0.2714393669,,0.1389571037,,-0.1778022275,
0.07679970618,,,0.4131304303,,-0.08127447441,,-0.2110739219,
0.03177955203,,,-0.05907438442,,-0.1622183181,,0.04954518901,
-0.3295512796,,,-0.3110694254,,0.3029421425,,-0.1144688646,
-0.6392366572,,,-0.01406237317,,-0.1359307261,,-0.06110430858,
0.1875286658,,,0.1756115757,,0.3501639633,,-0.7280874505,
0.4726606941,,,0.03938368423,,-0.07317861379,,0.1498419014,
-0.8692582165,,,-0.01980229105,,-0.1672645927,,0.6419020562,
2.924017999,,,-0.421817668,,-0.01859377231,,-0.2363503007,
-0.0759034149,,,0.1826042792,,0.1685163906,,-0.1363885342,
0.2666738502,,,-0.01217024178,,-0.005041714262,,0.4605142508,
0.1290338842,,,-0.2806510577,,-0.07486016042,,-0.1620439917,
-3.388809418,,,-0.162532795,,0.4402449058,,-0.3831720884,
-0.5616512471,,,0.1575230071,,-0.307323748,,0.625458348,
-0.1410157668,,,-0.1402473657,,0.05890093148,,0.3806116647,
0.8065548929,,,-0.01422863766,,0.231466061,,0.5214430696,
0.7821785909,,,0.05590829443,,-0.1246870164,,0.04690937349,
0.2419725053,,,-0.28371421,,-0.2074619551,,0.9018910295,
-0.5251999512,,,0.1668398345,,0.2899552231,,-0.2438179243,
-0.1660042493,,,-0.2517274436,,0.2828124896,,1.807106329,
-0.1244471281,,,0.07458205787,,0.1334396889,,-0.01327190225,
-0.08731046909,,,0.1499207654,,-0.277261874,,-0.139311414,
0.08333869684,,,-0.1665227425,,-0.01193704002,,0.1391569022,
0.3284411053,,,-0.01439768772,,-0.1352876756,,-0.0652741113,
-1.098129219,,,-0.2035106204,,0.1824742958,,-0.05013385472,
-0.7339154148,,,-0.2316452821,,-0.2338031071,,0.8180028102,
-0.03519164877,,,-0.1810866517,,-0.3601940022,,-0.9217572729,
3.828348679,,,0.1626827509,,-0.07260050949,,0.03124780256,
-0.3947758415,,,0.1752340192,,0.3316762957,,-0.07769789035,
-0.1645924057,,,-0.08320150919,,0.2103991585,,-0.9026359597,
-0.2282196245,,,0.1472429969,,0.2881291899,,0.3207892003,
0.1971646462,,,-0.1866282075,,0.2474514272,,0.3477320696,
0.440104337,,,-0.1806282651,,-0.2861494935,,-0.1729458911,
0.02519489381,,,0.1447517713,,-0.1064989105,,-0.02990140762,
0.2413605881,,,-0.0253528223,,0.2535585558,,-0.09477340971,
-0.3206885537,,,0.1427676061,,-0.02202725882,,0.1535439721,
0.4462248615,,,0.04366703609,,0.1409891606,,-0.1923242004,
-0.1323930269,,,0.2186415783,,-0.02951703725,,-0.05002533421,
-0.01683821702,,,0.01897101417,,0.06632229985,,-0.1783833029,
-0.2555082653,,,-0.03495945418,,-0.1728468161,,-0.1378759944,
0.1521344391,,,-0.3218100815,,-0.0001032137784,,0.5186650603,
-0.2136823049,,,-0.2780674807,,-0.02505614048,,-0.7156975358,
-1.044578424,,,-0.006571365064,,0.009774027801,,0.4405030048,
-0.02686911186,,,0.2368121596,,-0.1700016287,,-0.8403332317,
-0.2847943616,,,-0.1291812894,,-0.07120610806,,-0.3738557644,
-0.004555789202,,,0.2731173812,,0.07440305792,,-0.4723899432,
0.03386359866,,,-0.2882228111,,-0.08297502035,,-0.4333810847,
-0.09909136678,,,0.1510092158,,-0.06010546691,,0.2483620766,
0.4106021515,,,0.2261132309,,0.01312012418,,0.06845893835,
-0.1540245366,,,0.1844934732,,-0.2400416206,,0.2990728831,
-1.478230605,,,-0.01501294887,,0.1197650661,,-0.1804134718,
0.1996370485,,,0.04892225652,,0.132944431,,-0.05476146434,
0.03563366429,,,-0.1596803437,,0.09638476824,,0.1117920884,
-0.09516685838,,,0.1182522393,,-0.3664410539,,-0.2143558114,
0.2054907625,,,0.05440853323,,0.1131878832,,-0.3603139302,
-0.006623882244,,,0.1616512894,,-0.1075383863,,-0.9547879488,
-0.1958541645,,,-0.2683150135,,0.3400964027,,0.252642765,
-0.2430782975,,,0.1473860343,,-0.1032400277,,-0.03634535292,
1.983979222,,,-0.3006550162,,0.3401281533,,-0.07434764713,
-0.2126761054,,,0.04317537507,,0.08944061447,,0.7867134976,
-1.329011582,,,0.1278898493,,-0.03874632653,,0.05615821363,
0.4173542774,,,-0.09934968096,,-0.2277215074,,-0.3767957717,
-0.05579166863,,,-0.09192156952,,-0.06347804202,,0.3815087038,
-0.1386800991,,,0.1171008423,,0.08338008561,,0.1466089574,
0.3357613812,,,0.2785669065,,-0.3540862346,,0.3260292273,
-0.2924267663,,,-0.281107943,,0.07102678839,,0.2374816942,
0.0281310181,,,0.03914582132,,-0.07876478332,,-0.4448589178,
-0.007528733547,,,-0.04029507412,,-0.1363868744,,-0.08834420799,
-1.001540535,,,-0.2311141936,,-0.2108262496,,-1.085112461,
0.1299870713,,,-0.06821951113,,0.4398387252,,0.2127393516,
0.2084623792,,,-0.1092422509,,0.1791838675,,-0.2292503624,
0.0483173106,,,-0.06601536769,,-0.23174984,,-0.5628084369,
-0.3530354854,,,-0.4802313156,,-0.1050481229,,0.06722704004,
-1.098279506,,,-0.1738186928,,-0.1485785806,,0.08235809785,
0.1220117601,,,-0.02954162277,,-0.2309100585,,-0.4996930517,
0.07524967515,,,-0.2468634428,,0.3491443476,,0.1251096625,
-0.9397243414,,,-0.1038117523,,0.05646615579,,-0.3951078314,
-0.1656222992,,,0.01692631372,,0.3321727972,,-0.8864968583,
-0.8163638276,,,0.0430819886,,-0.1206605072,,-1.225362697,
1.33915271,,,-0.316011798,,-0.096475084,,-0.3009017906,
0.07570498232,,,-0.2075859866,,-0.2510463429,,0.07488247889,
-0.3738238364,,,-0.2486258297,,0.1091867236,,-0.4339186314,
-1.142365335,,,0.2775948767,,-0.2018420609,,0.05118456501,
-0.1186632919,,,-0.366249985,,0.08295300764,,-1.067454622,
0.3324802802,,,0.1125263451,,-0.2525756325,,-0.1603989513,
0.04255568908,,,0.3782660028,,0.03871564442,,0.6465040312,
-0.235829321,,,-0.2203946007,,-0.2392600131,,-0.05309403389,
0.06904721425,,,-0.05557519357,,-0.1414288663,,-0.2563319817,
-1.451224827,,,0.2016617233,,-0.2340541992,,0.1637347576,
-0.3490166396,,,0.137196394,,-0.1826979176,,-0.4158979463,
-0.09016030404,,,-0.3170538046,,-0.1549683251,,1.188911089,
0.5663330599,,,0.309457723,,0.217870701,,0.4795027878,
-0.7291012102,,,-0.2012472364,,-0.136929684,,0.5830109909,
0.108908463,,,0.3639925495,,0.2835564971,,1.105443841,
-0.1790639812,,,0.2421742004,,-0.1397661088,,-0.2000146213,
0.4275473424,,,0.05951771669,,0.0271199604,,-0.3202713661,
1.210002596,,,0.3735751521,,-0.1670424091,,0.1998599184,
0.01446124591,,,0.1470110593,,0.1754534826,,-0.3060316838,
0.07126471144,,,-0.2972499743,,-0.2040342194,,0.08396492236,
-0.05400836028,,,-0.3323612702,,-0.1600322935,,-0.02433707512,
0.1790704911,,,0.07430356166,,0.1173632731,,-0.2414849299,
-0.004699786834,,,0.001456563112,,-0.1341253184,,-0.1973316699,
-0.3924639378,,,-0.1947779896,,-0.2075750021,,-0.3949618842,
0.3772471806,,,-0.09052146936,,-0.2133709877,,-0.1649237457,
-0.2840751437,,,0.0653084275,,-0.1437404785,,-0.242944121,
0.3110891761,,,-0.3062283127,,0.01379727,,-0.09792061202,
-0.200989572,,,0.09505033362,,0.2956536693,,-0.02262653253,
-0.3063796317,,,-0.03070233297,,0.1820436356,,-0.3305991591,
0.6681869629,,,0.02469275669,,0.202297613,,-0.9772527601,
0.3316835872,,,-0.2063685738,,0.2450912025,,-0.264522032,
0.2231756851,,,0.1459662097,,-0.04202783018,,-0.1953126207,
-0.1005573751,,,-0.05357980124,,0.1460068533,,0.5997910283,
-0.5292529036,,,0.05617044278,,-0.1039454565,,-0.423020458,
-0.06052330012,,,0.0002113841149,,0.007250517644,,-0.02291059158,
-0.1728803627,,,0.1671121703,,0.09083371349,,-0.2612862403,
-0.3049258287,,,0.1131099321,,-0.1285762709,,0.04483379948,
0.2768544445,,,0.1563478559,,-0.3004104287,,0.2259500663,
0.2030071579,,,-0.113857689,,-0.02775641194,,-0.1629837736,
-0.3810224123,,,0.06537679873,,0.05627951184,,0.05992873971,
-0.5209547644,,,-0.2022698454,,-0.1104351093,,-0.6394531027,
0.03174722511,,,0.1369923759,,-0.03001139097,,0.7718506287,
0.695214814,,,-0.2432128364,,0.3471260575,,0.2113503528,
0.4079611315,,,0.04423680501,,0.3264157646,,-0.01565689256,
-0.5512657873,,,0.2298678489,,-0.2587203784,,0.7269935806,
-0.07167350749,,,0.1122231838,,-0.1384477361,,0.1695801083,
0.3169808251,,,-0.3613530204,,-0.2280964479,,0.1065731789,
0.3498551944,,,-0.07869543821,,0.1113799314,,0.4812175536,
0.08539035304,,,-0.1241101978,,0.1383016545,,-0.2931551945,
-0.2747341268,,,-0.09711807354,,0.07954604581,,0.7120563505,
-0.5988069679,,,0.2595166803,,0.2898880963,,0.5325339056,
-0.2514449293,,,-0.2516814158,,-0.3060415309,,-0.2606171803,
-0.4398659962,,,0.1798914173,,-0.107991391,,0.1629325379,
-0.4885004016,,,0.1010703348,,0.08573105312,,-0.9089055895,
-0.1097169427,,,-0.1050533811,,-0.2641974285,,-0.4774938545,
0.2527684153,,,-0.2656484633,,0.3246796873,,0.6003248257,
0.396307958,,,-0.2198741595,,0.3774564805,,0.3861238839,
0.04243894167,,,0.07208209341,,0.05037091117,,0.0690827123,
0.7263795713,,,-0.01083302942,,0.07632404767,,-0.3148922836,
-0.2694677333,,,0.2326188038,,0.1550313228,,-0.1550431782,
-0.1281170928,,,0.1260390713,,0.08280349767,,-0.0812035886,
0.6644532199,,,0.1076619402,,-0.2932394138,,0.9498030175,
0.04353672382,,,0.07044328603,,-0.06756890732,,0.248523832,
0.2994941134,,,-0.1712643076,,-0.07801780237,,0.4179245813,
-0.501474612,,,0.01355298876,,-0.369603855,,0.38830596,
-0.5778059834,,,0.1514939964,,-0.02679620068,,-0.1332129283,
0.2302386859,,,0.1702500272,,0.201979176,,0.4467202035,
0.670378161,,,0.03164674575,,0.083547991,,-0.3185483655,
-0.2278072637,,,0.04240794433,,-0.2336999817,,0.8550456989,
0.1670168835,,,0.04021565913,,0.1988259551,,-0.01140815079,
0.03544807427,,,0.2968903154,,-0.04175090604,,0.3309332823,
-0.1525185484,,,0.1249132553,,-0.2903265258,,0.3591352634,
-0.1317415319,,,-0.05505556345,,-0.3123290832,,0.1138224631,
0.137963449,,,0.2608876121,,0.03835767222,,-0.6683766384,
0.3133102794,,,0.1837208274,,0.1195416784,,0.2989192389,
-0.1035576823,,,0.2668010119,,0.05150622131,,-0.4484708599,
0.0935803427,,,-0.03196780664,,-0.1288382403,,-0.4291083735,
0.3461075929,,,-0.1416491352,,0.06228351416,,0.4264126231,
0.04314067095,,,0.2794262224,,-0.1255268797,,-0.1599513115,
-0.01820769873,,,0.08885284583,,-0.328772127,,-0.1069930408,
0.1217040016,,,0.03406775141,,0.1759513528,,0.3296064193,
-0.6310021547,,,-0.06930555296,,-0.2609608168,,0.007696701541,
-0.3542991232,,,-0.09931318263,,0.1877915973,,0.1042626062,
-0.4297199309,,,0.3077889232,,0.1978842754,,0.04094643269,
0.3299302369,,,0.05450061149,,-0.2631504053,,0.3295212,
-0.1029277393,,,-0.1016480369,,-0.2552028709,,0.3076737165,
0.3134050599,,,0.1993743638,,-0.5482576259,,0.09791869028,
0.1274791951,,,-0.06809428104,,0.2953220005,,-0.3749673943,
-0.02686652679,,,0.09511722774,,-0.08809258851,,0.02769991028,
0.05149328435,,,-0.3059446748,,0.2905241736,,-0.02718798794,
-0.2451965197,,,0.04662827594,,-0.09333495769,,-0.06794594689,
0.2805543057,,,0.05665325151,,0.2533744271,,0.03257681543,
0.09505805224,,,0.2080716744,,-0.04403329029,,-0.6181830549,
-0.2818584056,,,0.1270388715,,-0.1890234609,,-0.2153084847,
-0.3965922602,,,-0.100961701,,-0.1519044998,,-0.4795570861,
-0.177326488,,,0.243335947,,0.2356889214,,-0.3822006922,
-0.02398364931,,,0.2458673445,,0.05522077266,,0.5118991009,
0.4861274906,,,-0.250694115,,-0.06687797497,,0.1737134518,
-0.2307935905,,,0.108661562,,-0.1267371446,,-0.0928530977,
-0.3308676045,,,-0.04365635804,,0.1982869763,,0.1378947582,
0.1879583129,,,0.1476796308,,-0.2376592488,,-0.2007392914,
-0.1320747631,,,0.231790189,,-0.2292004961,,-0.02825851097,
-0.09310517503,,,0.003730874849,,-0.01004938268,,-0.1934714126,
0.4008084041,,,-0.09346148735,,-0.1864133532,,-0.1816946981,
0.4699800454,,,0.1987329483,,0.128437208,,-0.7390186667,
-0.3009070678,,,0.1958642909,,-0.185404481,,0.360861605,
-0.5625984381,,,-0.1153265544,,0.1751140715,,0.09956811923,
-0.1948799477,,,-0.01662501681,,0.08401947005,,0.3945226137,
-0.142921486,,,0.1797932164,,-0.3536772231,,0.3187587503,
0.05499080662,,,-0.03042690367,,-0.2189816368,,-0.1628228089,
0.020849988,,,-0.2375105965,,0.08502915293,,0.03640858874,
-0.1992095414,,,-0.04316225679,,-0.1366836869,,0.5273171995,
-0.1534604892,,,-0.1814884307,,-0.07980036632,,0.02427166466,
-0.1089538542,,,0.237618526,,-0.2658902902,,0.2674479918,
0.3831213552,,,0.2417255771,,0.1483505226,,0.1782960079,
0.1719821128,,,-0.1475726676,,0.004489106117,,-0.1390620479,
0.06338082083,,,-0.08284597987,,-0.122543241,,0.05724666941,
0.07339181606,,,-0.1210206051,,0.03771543599,,-0.4242764351,
-0.1789508813,,,-0.08170719409,,-0.2134345042,,-0.1075440682,
-0.1097598238,,,-0.3386760894,,-0.1778367112,,0.05681470098,
0.1967302444,,,0.02258678162,,0.1164107282,,0.07917163733,
0.1514960326,,,0.1882304499,,0.2574515886,,0.2833699985,
-0.274420977,,,-0.08867782743,,-0.1332282843,,0.4516704439,
-0.952852114,,,0.1090205683,,-0.09064958675,,-0.3284993136,
0.1203869954,,,0.04223322065,,-0.3323287896,,0.1467390158,
-0.0970131584,,,0.4382180155,,-0.2334756735,,0.6329381792,
0.7706446099,,,0.01904269283,,-0.1607184525,,0.4452508244,
-0.2681445195,,,0.3064991958,,-0.1795508243,,0.04203021794,
0.2875158557,,,0.2223205301,,-0.2377339048,,0.0003186391976,
0.3757617072,,,0.2206863568,,-0.2834318533,,0.2068445239,
0.4161632837,,,0.2017265906,,-0.2951751051,,0.1560487177,
-0.4454350989,,,-0.05712013895,,0.242263927,,0.1571849039,
-0.01957364218,,,0.4326247319,,0.2862588621,,0.2233728238,
-0.2390058464,,,-0.05856514648,,-0.1360544481,,-0.2153799818,
0.4634347467,,,-0.1700524212,,0.04210077468,,0.3525137948,
0.4110343415,,,-0.1353947735,,0.2085949566,,0.1592675734,
-0.3214707868,,,-0.03351650684,,-0.3663151564,,0.2115321819,
0.2025412939,,,-0.1802099079,,0.3166884481,,-0.6094580011,
0.4940950326,,,0.1954384904,,-0.3044445675,,0.02950056394,
1.707672377,,,-0.2058790642,,0.2747978932,,-0.3587735133,
-0.06715937777,,,0.2836419745,,-0.1493172684,,-0.212881046,
-0.6380967781,,,-0.1139572411,,0.3227410054,,0.2628451925,
0.7843075973,,,-0.1709486348,,-0.1589838257,,-0.163897203,
0.167292365,,,-0.2136215539,,-0.1624860181,,-0.6101405061,
0.07865721338,,,0.01992721169,,0.07915476521,,0.03409819895,
-0.09301591023,,,0.03066081516,,-0.3378435081,,-0.6245864176,
-0.2467191934,,,0.002983370648,,0.2566742384,,-0.2655659739,
0.0759309331,,,-0.00779900809,,-0.08820632532,,-0.0355827494,
-0.08132644873,,,-0.2202072718,,-0.3153269215,,-0.02185805598,
-1.160126754,,,-0.09739621378,,0.2208289538,,0.05931345905,
0.1884844404,,,0.201779695,,-0.3304972238,,-1.059449764,
-0.2324922073,,,0.06659162509,,0.03788208907,,-0.7847255676,
-0.02185513565,,,-0.05487268143,,-0.1847080384,,-0.2225612954,
0.5026657548,,,0.2237722563,,-0.1665117679,,0.6135986834,
-0.1143958171,,,-0.171850237,,-0.1340195994,,0.2952277353,
-0.6954355986,,,0.1707416954,,-0.2722417788,,-0.4053937429,
0.07881294213,,,-0.3026206237,,0.002462790028,,-0.9372915206,
-0.4723723009,,,0.1984059602,,-0.001940122112,,-0.2525759444,
-0.04960952401,,,-0.04872858102,,-0.01131688196,,-0.5488906868,
-0.1132920876,,,-0.1646669539,,-0.1199256369,,0.9862868742,
0.3461986565,,,-0.01378258035,,0.1477004683,,0.1365638583,
0.4473187772,,,-0.07979053871,,-0.1605026528,,0.2978054493,
0.01450043836,,,0.2074580111,,0.2682389162,,0.1043179139,
-0.5826666299,,,-0.1843543448,,0.2749678145,,-0.01358914978,
0.02183439353,,,-0.08312592226,,-0.09851610804,,0.6399247583,
-0.1848655314,,,-0.003707023484,,-0.285476883,,0.1733765859,
0.09849612777,,,-0.1472347871,,-0.0128044849,,-0.08714162996,
-0.1102411309,,,-0.2279043038,,0.3210027752,,2.433886149,
-0.06022735584,,,-0.1378621528,,-0.2405226462,,-0.5910466105,
-0.408641788,,,0.07578555207,,-0.008079706238,,-0.6051560964,
-0.2054154928,,,0.266099759,,-0.1212229924,,1.368662994,
1.333013014,,,0.04675065004,,-0.2852894303,,0.3258074859,
-0.2106662185,,,0.3340331262,,0.04163811946,,-0.5318729938,
-0.7193851519,,,0.1261872466,,0.4120043107,,0.4204874671,
0.3655531264,,,-0.4139311728,,-0.04743974926,,0.009778865422,
0.2935405195,,,0.05412084396,,0.01345368722,,-0.006287022373,
0.6434723513,,,-0.2415769485,,-0.03045604846,,-0.0567443949,
0.37364217,,,-0.2960578114,,-0.02695139326,,0.3177747435,
0.1395760047,,,0.1410464901,,-0.1941838905,,-0.1551744034,
0.05261152228,,,0.1561198351,,-0.2320289253,,-0.06413349598,
0.2101609325,,,-0.263068844,,-0.2269082225,,-0.1309130177,
-1.085269184,,,0.1265921933,,0.05592868281,,0.1591770249,
0.08734812853,,,-0.1271387605,,-0.5685984084,,-0.2658264631,
0.06109157204,,,-0.1427041788,,-0.2337182656,,-0.3317162451,
0.1003159923,,,-0.1116830143,,-0.1993128757,,-0.02006524092,
0.4007996168,,,0.2183099267,,0.2133194709,,-0.3014968888,
0.1685707457,,,-0.1022936353,,-0.26083462,,0.4151278491,
-0.3366116441,,,0.09978235162,,0.3106130017,,-0.9001552007,
-0.03017059625,,,0.07969215774,,0.2044584713,,0.3135522443,
0.193409621,,,-0.1593022612,,-0.2475704125,,0.65883095,
0.1099568299,,,0.02450738576,,0.2521443449,,0.3643623496,
-0.5552454237,,,-0.2436683075,,0.02087373861,,0.2524879646,
0.2158727062,,,0.06365390741,,-0.344500541,,-1.173809091,
0.2607489678,,,-0.05420286986,,-0.04525875217,,0.2442330316,
-0.07419638091,,,-0.07381201185,,0.2150849481,,0.1430645325,
-1.393711657,,,-0.1283902912,,0.07457777348,,0.3288704568,
-0.04807680286,,,0.1418429542,,-0.1756865167,,-0.2384425919,
0.01094603594,,,-0.178517094,,-0.1272819741,,-0.788098738,
-0.250136869,,,-0.04046772181,,0.1803107787,,-0.5104403879,
0.09889397166,,,-0.02540567487,,-0.2799220764,,-0.1396571291,
-0.2036063955,,,0.3177695219,,-0.2973487683,,0.1974258855,
-0.2196974202,,,0.194956826,,0.1867266871,,-0.2003429766,
0.1118139419,,,-0.1861357293,,0.1773846806,,-0.1147200912,
1.656041637,,,0.1122636257,,0.394455127,,-0.3295685333,
-0.3604655374,,,-0.01825004712,,-0.1923156972,,-0.2179898246,
-0.2762528353,,,-0.02985728191,,0.2027515803,,0.170066026,
0.3781931118,,,-0.1795913159,,-0.1060629413,,0.2845408031,
0.3327723781,,,-0.03028040779,,-0.2685618807,,-0.2058386805,
0.3163279884,,,-0.1949967206,,0.06405368678,,0.1017510752,
-0.04056903334,,,-0.2974789474,,0.1768860311,,-1.126613201,
-0.1787734912,,,-0.05986294351,,0.2926246068,,-0.1354712905,
0.1003152486,,,-0.1196570656,,0.1336531504,,0.08136786223,
0.05094463203,,,0.3044775128,,-0.2784339077,,-0.4252589259,
-0.4741739359,,,0.2115449713,,-0.04232646824,,0.2958868654,
-0.04493721252,,,-0.1478038682,,-0.189957495,,-0.2926946653,
0.2754870862,,,-0.322019443,,0.07887144645,,0.4574997498,
0.1856542191,,,0.1310817247,,0.06445367304,,0.2564938089,
0.1469813665,,,-0.07646458338,,0.07210221646,,0.509789936,
0.1194676789,,,0.1242091143,,0.05594971134,,-0.2620792088,
0.4464198377,,,-0.3150460856,,0.1717848253,,0.06645412015,
-0.2094688645,,,-0.04684936911,,0.005798947459,,-0.06771303731,
-0.04293583173,,,0.3408338999,,-0.4500419041,,0.8855323532,
-0.3389818989,,,0.3299536417,,-0.0865143483,,0.3758628055,
-0.07053156633,,,-0.2221831093,,0.2670152912,,0.6876438905,
-0.03611614803,,,0.04448008665,,-0.06176115631,,-0.05607359888,
-0.0149333716,,,-0.0431668312,,0.0007354835238,,0.034712982,
0.05220935868,,,0.1995535787,,-0.1369481555,,-0.05099748193,
0.6004787097,,,-0.119103139,,0.3193253712,,-0.05402031137,
0.5290008732,,,0.1006975544,,-0.3320543093,,0.6547591218,
-0.03835984011,,,-0.07760486756,,-0.2152971955,,-0.2490225413,
0.07279629093,,,0.02991212888,,0.1581700814,,-0.1291158101,
0.08155269329,,,0.1783966124,,0.01162464522,,0.119272581,
0.3827695789,,,-0.3227903333,,0.3589209771,,0.4922712922,
-0.02186963831,,,-0.2590014451,,0.2107481533,,-0.9718553247,
-0.2426430106,,,-0.01285137926,,0.1672583867,,0.1521556051,
-1.281623915,,,0.1092681269,,0.2048827267,,-0.2900092599,
0.1655067696,,,0.1219117567,,-0.3447219491,,-0.4085597073,
0.5678652444,,,-0.1559661129,,0.0664582138,,-0.3784317071,
-0.4212461044,,,-0.2481110928,,0.005635268979,,-0.1942125542,
0.2424977669,,,-0.1649342244,,-0.2208971668,,0.1252166715,
0.06315291515,,,0.02955163466,,-0.04827825977,,0.4155201696,
0.03658317755,,,-0.07464840281,,0.1599235706,,-0.1339090226,
-0.2502811074,,,-0.1198536207,,-0.07834479914,,-0.06633431507,
-0.2393713121,,,-0.2685827162,,-0.3383087619,,0.2214288595,
0.3114673416,,,0.05802548274,,0.01717228634,,0.07139858778,
0.3874522562,,,-0.144315312,,0.01266953558,,0.4225024889,
0.1835673505,,,-0.1265668124,,-0.1852249567,,0.08949297305,
-0.1801903506,,,-0.221885938,,-0.3728848732,,0.06952119606,
0.5144435543,,,-0.06829830179,,0.01257886033,,-0.3133821237,
-0.2499470141,,,0.303150239,,0.09509452854,,0.03732485329,
0.8169841866,,,-0.04116280573,,-0.09510743134,,0.07458706813,
-0.07821291917,,,-0.04799739885,,0.3701141255,,-0.1972416003,
-0.3398904601,,,-0.2388182457,,-0.1623578388,,-0.9616068162,
0.6736852326,,,0.2047558751,,-0.2482552932,,0.2589477683,
-0.181097549,,,-0.1502022057,,0.1173019824,,0.04385699262,
0.1906762414,,,0.2762430424,,-0.05529128436,,-0.3916557233,
-0.3601501771,,,0.105932188,,-0.08067953158,,-0.5198747794,
-0.1443307442,,,-0.2486150737,,0.188548947,,-0.6209386992,
0.08660925668,,,0.1490820718,,-0.0593693284,,0.2357826664,
0.4481414186,,,0.2460879399,,-0.1062413877,,-0.4449058799,
-0.1293930518,,,0.2069565565,,0.1453335987,,0.2308303578,
0.3674672164,,,0.2376320275,,-0.3915787104,,-1.437052894,
0.06480504724,,,-0.3228344588,,-0.09167019458,,0.4951427876,
-0.3921946478,,,-0.003087006242,,-0.2018314186,,0.1599547726,
-0.04723648913,,,-0.2758660481,,0.09182705695,,-1.642095784,
0.1590566646,,,-0.09901163733,,-0.2981994563,,1.128392223,
0.5618236321,,,0.263454869,,-0.1995305823,,-0.1119314032,
-0.1887432112,,,0.1468417446,,-0.314889988,,0.4094277956,
0.2026504531,,,-0.07094355488,,-0.009635266156,,0.7768752168,
0.4631815761,,,-0.04479137071,,0.01725721971,,0.3482353822,
-0.1940233825,,,-0.2531324967,,-0.06695884719,,0.06478637135,
-0.2203847195,,,0.2834840996,,0.07212028014,,0.300405587,
0.1642476822,,,0.04375612632,,0.01621631787,,-0.1838808588,
-0.3530242788,,,0.2369619337,,-0.1707077476,,0.3669611526,
-0.2363658696,,,0.09358073873,,-0.1868652757,,0.7071551855,
-0.04726393913,,,0.2932460735,,-0.2037309906,,0.2300498954,
0.1689807836,,,-3.57E-05,,-0.1621029877,,-0.2532348756,
0.1060500314,,,-0.05184615294,,0.1598698652,,-0.4714823316,
0.2101334098,,,0.01604328309,,-0.5038732093,,-0.02693189437,
0.2184585475,,,-0.1255268936,,0.3792345232,,-0.07754532431,
-0.4297518773,,,0.20630146,,0.01479391656,,-0.180179915,
0.005904598091,,,-0.1980635272,,0.04680263183,,-0.1860603056,
-0.2047937309,,,0.09825807427,,0.05549892752,,-0.5111246433,
0.6197599798,,,-0.05548975516,,-0.06560966452,,0.20192701,
0.1173574057,,,-0.02401190775,,-0.07742028098,,-0.345108429,
-0.1803659286,,,0.01671032601,,-0.07991003801,,-1.118318653,
-0.3508622023,,,0.08577094188,,0.03821912485,,-0.2631307123,
0.1035816305,,,0.03704246323,,0.1285282799,,-0.5008866339,
0.2654385142,,,0.07402387297,,-0.1541799807,,0.361540316,
0.4780015907,,,-0.09677084056,,0.2406166632,,0.148619643,
-0.08569161129,,,0.02732020386,,-0.2628372963,,-0.08518856831,
-0.04144089522,,,0.1596395671,,0.01305486938,,0.1444875069,
0.08100825097,,,0.1343160339,,-0.1305637948,,0.1274277719,
-0.4279992646,,,-0.0903601262,,-0.2528218351,,-0.1217454117,
-0.46257114,,,-0.0867352907,,0.09671202183,,-0.1862593232,
0.01138439866,,,-0.1575343908,,-0.2958494728,,-0.1301303331,
0.1996087403,,,-0.1267166381,,0.06588552578,,-0.7625347192,
-0.1708410099,,,-0.3288235391,,0.02566716303,,0.744614823,
-0.9758820638,,,-0.1740784694,,-0.04342104086,,0.007706789754,
-0.5200654513,,,0.2687644607,,0.3471017953,,0.1946532793,
0.0952915905,,,-0.2918006184,,-0.02693791145,,0.810784715,
-0.06214716321,,,-0.06664888785,,0.2928518356,,0.2444738858,
-0.270114257,,,-0.2155150498,,0.2971897397,,0.3874254707,
-0.4990920901,,,-0.1798865794,,0.1767510712,,-0.02518772384,
-0.2067687816,,,0.3039263364,,-0.06917765684,,-0.306299815,
0.1837712144,,,0.2412267045,,-0.02483487269,,0.5918752181,
0.4096593835,,,0.02633356679,,-0.1529093779,,-0.003077083522,
0.2358467582,,,-0.003460962377,,-0.0448703298,,0.08301147725,
0.129377138,,,0.1588394983,,-0.1714822004,,-0.1094263693,
0.3614499671,,,-0.2595466946,,0.2268439696,,-0.6734150277,
-0.06702219862,,,-0.2675614657,,-0.2403740681,,-0.3496715815,
-0.2859669226,,,-0.02463606792,,-0.04815556826,,0.09632885979,
0.002872861152,,,-0.04468624062,,-0.1211185657,,-0.02220285536,
0.2642922449,,,0.1252827485,,0.03763923364,,0.01302216577,
-0.1004508742,,,0.1401393832,,0.1210451774,,0.0570360905,
-0.51404707,,,0.2608124945,,-0.1970861842,,-0.6643335638,
0.3813803125,,,0.0515739151,,0.08068570583,,0.4824850193,
-0.4671625992,,,0.6972810174,,0.2237576908,,0.6850442957,
0.00156423398,,,-0.303289612,,-0.3647303408,,0.1680186702,
-0.1591052117,,,-0.1429893036,,0.02164925861,,0.1961416962,
0.8039021714,,,-0.3052495069,,-0.2613917846,,-2.118200022,
0.06787405353,,,-0.2406059781,,-0.1526635923,,-0.04926748427,
-0.293367704,,,-0.1971243805,,0.2495427117,,-0.2095952299,
-1.582923835,,,-0.05614396898,,-0.2144594787,,-0.120752894,
0.108454702,,,0.2233262092,,-0.211314462,,-0.5527385572,
-0.01312124105,,,0.1494486023,,-0.02626430607,,-1.135392554,
0.4527641122,,,-0.06237409035,,-0.1381014398,,-0.5078047139,
-0.1443111739,,,-0.04727397464,,0.2539096531,,0.1432604041,
0.05297790903,,,-0.2944349548,,-0.2235938594,,0.01326737684,
-0.6839366261,,,-0.2222624235,,-0.05495603916,,-0.01511530422,
-0.1040692873,,,0.2880764175,,-0.01699942262,,-0.2192791876,
1.46902819,,,-0.06084891065,,0.2853630181,,-0.3145829597,
0.165216009,,,0.0697878901,,-0.09577174686,,-0.05041595039,
-0.9928184244,,,0.162827815,,-0.02628373389,,-0.8444889645,
0.03690418724,,,-0.0100383008,,-0.2417606368,,0.2459196402,
0.1883537972,,,0.1689205423,,-0.303661684,,-0.3474879742,
0.3913483591,,,-0.2463345723,,-0.1339567304,,0.4423209862,
0.1676510799,,,0.197387488,,0.05678676682,,-1.488753337,
0.1120022124,,,-0.08365352478,,0.001617670853,,0.2093281055,
0.4801158859,,,-0.2399168733,,0.2441264307,,0.09102821221,
0.1314000481,,,0.06674939828,,0.1261919201,,-0.03608403344,
-0.2673406617,,,-0.191340799,,-0.07184604366,,0.2345970441,
-0.2939051613,,,-0.2550637514,,0.09037268312,,-0.4188597194,
-0.1369825919,,,0.3127979581,,-0.2029604082,,0.223266253,
-0.1479674541,,,0.180193263,,-0.03915527034,,0.4382052636,
-0.01264754446,,,-0.1718528452,,0.2127269453,,0.1731562138,
-0.3830641475,,,0.208637153,,0.3507321282,,-0.2254012885,
-0.2616689151,,,-0.1307809003,,0.1424144699,,0.09033604473,
0.1724957544,,,-0.2725973528,,-0.06309576372,,0.09576043475,
-0.110253388,,,-0.1186724346,,0.105009774,,1.333701017,
0.409843138,,,-0.2776290546,,0.2562644769,,-0.1245729563,
-0.1137603885,,,-0.2639235308,,-0.1431046758,,1.321134817,
0.6580064639,,,-0.04501915595,,0.09618773608,,0.5696516426,
0.3627718021,,,0.2643220832,,0.06484646842,,-0.1702502898,
-0.2459309167,,,-0.003909594479,,-0.1963742972,,0.6098949744,
-1.252732362,,,-0.2833348535,,-0.1911185251,,-0.3218745617,
-0.001990377871,,,0.1689019528,,-0.07235631184,,1.734271072,
0.001981904485,,,0.06718503921,,-0.0559340156,,-0.0185249301,
0.1156252244,,,0.155491291,,0.01332672242,,-0.254665453,
0.2232892382,,,0.01307636294,,0.04190212536,,0.2219915622,
-0.2397165666,,,0.2648615628,,-0.107910009,,-0.2320578427,
-0.3522492084,,,-0.05128797432,,-0.1771583349,,-0.3840040947,
-0.08859855769,,,-0.2571807684,,0.2806358335,,0.03435760472,
0.9268773808,,,-0.1820983721,,-0.225350736,,-1.048002126,
-0.2608932239,,,-0.1572679078,,-0.29124123,,-0.176593825,
-0.3940892614,,,0.2227735899,,-0.0529243,,-0.2418198182,
0.5881460065,,,-0.1189763332,,-0.3004631744,,-1.139376176,
0.333833252,,,-0.00996339859,,0.2805827345,,0.1010381446,
0.301072582,,,-0.1656126667,,0.2917159145,,-0.1523150631,
-0.09823762999,,,0.06548346604,,0.312504616,,0.1485509577,
0.1753381548,,,-0.1489340377,,-0.1590671804,,0.1173407797,
0.4480172478,,,0.08160912326,,-0.1834305137,,0.02311312292,
-0.1831812257,,,-0.04182413331,,-0.274805073,,0.1811985183,
-0.5520954518,,,0.1094214792,,-0.09182382728,,-0.1298463014,
-0.303018081,,,-0.2463735966,,-0.3384713208,,0.1863176983,
0.02805925882,,,-0.1509847368,,0.2190034409,,-0.5614772838,
0.0412465829,,,0.3115761919,,0.01623533171,,0.09346308564,
-0.0421362749,,,0.238912515,,0.05728251039,,0.006410243183,
-0.1742972561,,,-0.1185294908,,-0.153457237,,0.2165312284,
-0.6123059717,,,-0.09299075127,,-0.2303894831,,0.2001163191,
-0.1806296128,,,0.01721549416,,-0.2521918391,,1.202680814,
-0.03419601893,,,0.4276351832,,-0.1874751133,,-0.60482561,
0.6239814207,,,-0.2024595523,,-0.1268621304,,0.08316896203,
-0.3880326406,,,-0.2230068064,,0.1466215003,,0.4202047129,
0.6219772805,,,-0.136123132,,0.1826184144,,-1.19304483,
-0.03466829127,,,0.2053783911,,0.1410634876,,0.08656254795,
0.1196576774,,,-0.1482921404,,-0.005274956556,,-0.04332114054,
-0.587331692,,,-0.1467142382,,0.111464936,,0.129704038,
0.3399648075,,,0.1678349767,,-0.1853119264,,-0.4924782408,
-0.3043985511,,,0.1970447441,,-0.1296153979,,0.2189518549,
0.5811645781,,,0.01538926238,,-0.2634729465,,-2.022443481,
-0.1602719434,,,0.1377361528,,-0.04985215929,,-0.2515603856,
-0.254245346,,,0.09244464864,,-0.1247291613,,0.469498303,
-0.3537106753,,,0.1166779926,,0.4179476851,,-0.3357128709,
0.2069711819,,,0.03571998834,,0.1297255456,,0.4020036627,
1.116431158,,,-0.1657671011,,-0.04372602888,,-0.1651795275,
0.02278598625,,,-0.157200206,,0.2022125847,,-0.3250270928,
-0.2933497049,,,0.2094298388,,-0.0946295125,,-1.303885654,
0.6245795023,,,0.1201928658,,0.05389235472,,-0.1670951972,
-0.2708799601,,,0.2606594249,,-0.1891813301,,-0.06172499875,
-0.2728065997,,,0.1838036167,,-0.1397532253,,0.2957692587,
-0.009260386992,,,-0.1000638061,,-0.2719398028,,-0.930746692,
0.0761912297,,,-0.04989117687,,-0.05080098025,,0.09743107796,
0.1977145482,,,-0.2115642469,,-0.3121147318,,-1.800740131,
-0.01430962286,,,-0.2121841613,,-0.007983424811,,-0.3196020562,
-0.7425160147,,,0.2634564361,,0.2369807971,,0.2020931891,
-0.1972364791,,,-0.2618738695,,-0.7280595438,,-0.9222021761,
0.2115782779,,,-0.1771727156,,-0.2037801866,,-0.6693898398,
0.27104749,,,-0.2613228205,,-0.1864377997,,0.1272393957,
-0.2548291791,,,0.2436797388,,0.02725671448,,-0.3849545334,
0.6912225718,,,0.1822099787,,0.09944415682,,-0.2255631766,
-0.1824998829,,,-0.04637159032,,-0.1712607585,,0.3938449758,
-0.006916439985,,,-0.2086044899,,-0.3801466927,,0.1376011315,
0.7814338002,,,0.09799530801,,-0.260298457,,-0.0917700544,
0.2271299064,,,0.3203300451,,-0.2447217832,,0.6610142008,
0.6629076099,,,0.1249096111,,0.2893989057,,0.6365665977,
-0.768308833,,,-0.1968353968,,-0.3429400346,,0.3511830795,
-0.1591581492,,,0.1479745755,,-0.1238200459,,-0.09025142326,
0.2331729032,,,0.05622911575,,-0.008394146522,,0.7225555406,
0.6690494405,,,0.1916644647,,0.1821128666,,-0.5853099451,
0.09197861829,,,0.1295482198,,-0.4699314686,,2.000791444,
0.3805757061,,,0.02487080168,,-0.07146724156,,-0.333441021,
-0.2871762299,,,-0.1673240767,,0.07271867581,,-0.1102879823,
-0.09868621442,,,-0.03821915649,,-0.00897733394,,0.1073913819,
-0.4878967515,,,0.1639975044,,-0.2099606992,,0.1590465494,
-0.1407433244,,,0.1754097051,,0.0886577822,,0.07782065189,
0.3209783026,,,-0.2517481143,,-0.06420861501,,0.4912756984,
-0.07683432043,,,0.1847072745,,0.2706502321,,-0.2987559084,
0.3155631642,,,-0.1149368645,,-0.2478907232,,-0.1233970785,
0.586360965,,,0.1762572229,,-0.2175180365,,-0.4272818925,
-0.3984212222,,,0.1774612036,,0.2469945778,,-0.2407715416,
0.08836691178,,,0.07133205043,,-0.3042120563,,-0.244548671,
-0.2085806846,,,0.1398791832,,0.1606038768,,0.1715208513,
-0.6413119648,,,-0.004297449503,,0.08362983862,,0.02604011718,
-0.04337368766,,,-0.3522038064,,-0.1918419946,,-0.03757955453,
-0.1428303331,,,-0.2641910633,,-0.142692612,,-0.8821941242,
0.07841517416,,,-0.03131607797,,0.0104525001,,0.280572015,
-0.2895113506,,,0.2237265859,,-0.2709950653,,0.1605328118,
-0.1727092224,,,0.1228172749,,0.2581585974,,-0.3737982033,
-0.1870421784,,,-0.2591283813,,-0.4093734292,,0.168584247,
0.2845578833,,,0.0396458712,,-0.02720179289,,0.7154864464,
-0.364048272,,,-0.1261772395,,0.02774300591,,0.1499121726,
0.3836237659,,,-0.09121438617,,0.2103636953,,-0.3189212827,
-0.3422347696,,,-0.1411029709,,-0.2255697834,,0.6542444764,
-0.1746980535,,,-0.3134374195,,0.3246569268,,0.08804231285,
0.8390685578,,,0.3729503724,,0.2055226924,,0.07180305791,
0.2823988324,,,0.2230205579,,0.07792175252,,0.6467830766,
-0.09271250736,,,-0.04771842788,,0.107191938,,1.124145344,
-0.523356624,,,-0.2553909897,,0.3107167852,,0.4580881278,
-0.5825070515,,,0.140557617,,-0.09827583262,,0.1880945347,
0.3082908324,,,-0.01381342439,,0.1389050862,,1.086456426,
0.2974520844,,,0.08337942426,,0.08473406947,,-0.07160154989,
-0.259688146,,,-0.05581813266,,-0.3222145102,,1.863311677,
0.4540804655,,,0.1323016914,,-0.004129722463,,-0.0679343788,
-0.03653893943,,,-0.11918913,,0.3564518409,,-0.5269292344,
-0.1896578289,,,-0.1911841186,,-0.2746175483,,0.4828482462,
-0.2730854921,,,0.07439041596,,0.1883631328,,0.1389555006,
0.5512854916,,,0.1993926154,,-0.05205749012,,-0.07364678378,
0.6985526922,,,0.1472151754,,-0.1566213111,,0.6689834858,
0.3805186111,,,-0.1263373112,,-0.301501369,,-1.187168136,
0.2931519438,,,0.04024380757,,0.2762273373,,0.3579588128,
-0.1200265818,,,0.09299525059,,-0.2159338511,,0.09153652282,
0.1984474448,,,-0.007880128383,,0.08360611545,,-1.492464489,
0.3230952117,,,0.05152357152,,0.2546554165,,0.04796446727,
0.03693609131,,,0.003346486388,,0.1894051716,,-0.05065589753,
-0.5023414193,,,0.1688941539,,0.0399754605,,-0.1172076409,
-0.1454595245,,,0.1197668307,,-0.2549522441,,0.04984181665,
-0.1060432147,,,-0.03143788115,,0.01531329189,,-0.234165384,
-0.1770003432,,,0.1730214984,,0.205123366,,-0.1893017888,
-0.3383469717,,,0.01379711544,,0.1480627055,,-0.3250684196,
0.4114724344,,,-0.03356502413,,-0.4744366766,,0.09988412173,
0.2194912,,,0.119979334,,0.4895624934,,-0.5538052474,
-0.2295948773,,,0.01728689945,,-0.1776401157,,0.04203892042,
0.02395369073,,,-0.08165226122,,-0.0186227727,,0.08710055307,
-0.1790408658,,,0.1551484905,,-0.0660554022,,0.1580845074,
0.471073013,,,0.06198016262,,-0.7902660116,,0.2019850535,
0.1972371348,,,-0.01132510357,,-0.3937433557,,-0.07854980871,
-0.3537145421,,,-0.86390346,,0.1482665249,,0.3754335846,
-0.3989710027,,,0.1720927868,,-0.3699594438,,-0.04794169676,
-0.3509807759,,,0.1232073389,,-0.410661128,,0.1690707824,
0.2513708011,,,-0.009368237602,,0.08938893032,,-0.4451087411,
0.3388071591,,,0.08858173379,,-0.2172015822,,-0.02107070292,
-0.498568441,,,-0.001917115047,,-0.1129266034,,-0.3308795177,
-0.1397743113,,,0.09146300747,,0.002582202533,,0.2510427592,
0.4858645883,,,0.0668349157,,0.4386983963,,-0.8151903324,
-0.2955135797,,,-0.07544570892,,0.285873958,,0.5368696091,
-0.1606281288,,,-0.04663174135,,-0.4223465742,,-0.3634801717,
0.3623106344,,,0.08449131603,,-0.145969851,,-0.2253725558,
0.4651364484,,,0.1289803596,,-0.2611980416,,0.1657701278,
-0.3039739377,,,0.0739574194,,0.2759575964,,-0.2985373657,
-1.096033446,,,-0.1821633606,,-0.2923652823,,-0.08038365653,
-0.5425886089,,,-0.057464693,,-0.06410673428,,0.0173164745,
0.4451012858,,,0.1318011634,,0.1230605872,,0.0248315793,
-0.2828057078,,,0.01349354215,,0.3965179545,,-0.4002962519,
-0.5008016213,,,0.0875081579,,-0.04128285216,,0.4480829952,
-0.5995661507,,,0.07240874604,,0.1604383585,,-0.05122547333,
-0.4252317831,,,0.2872263605,,0.1165770917,,0.1178821962,
0.1258511318,,,0.06850028334,,-0.7927053821,,-0.1672875782,
0.5682191876,,,-0.1259590245,,0.02497969353,,-0.1361648232,
0.2967784498,,,-0.1311840005,,0.4918349924,,0.2460583818,
0.3612365562,,,-0.1826113054,,0.3267748092,,-0.7483221705,
0.2983548003,,,0.004073917559,,0.04941893573,,0.1124445674,
-0.2124373256,,,-0.3244022212,,-0.06897999173,,-1.558851878,
-0.2392718453,,,-0.03566741171,,-0.1524526156,,0.1269261667,
-0.08219687844,,,-0.05188366754,,1.151046987,,0.08253843217,
-0.2095885746,,,0.01479154382,,0.7938914131,,0.04397831108,
0.6761816792,,,-0.2104459321,,0.06742791804,,-0.9285142609,
-0.9352515623,,,-0.2030983775,,0.1095935748,,-0.343856248,
-0.0468412776,,,0.07359773107,,-0.3949538784,,-0.9006400209,
0.2585789519,,,-0.09547527184,,-0.3784246843,,0.6832255483,
-0.3062524495,,,-0.03914947912,,0.01005580876,,-0.5256878531,
0.8286135742,,,0.06626443049,,-0.06723323311,,0.4015376474,
-0.01922975818,,,0.4784131687,,-0.1292124173,,-1.242992663,
-0.4638501135,,,-0.3419349835,,0.2833336994,,-1.232746029,
-0.05332160229,,,0.206713021,,-0.03343658962,,0.4088296763,
0.2619967814,,,-0.2795236368,,0.1671403034,,-0.0253935126,
0.0428089423,,,-0.1295660492,,-0.2527147205,,-0.8706673113,
0.08586159199,,,-0.2908062241,,0.3345987579,,0.1614100273,
-0.07207809791,,,0.1764040605,,0.4644828349,,-0.04457605896,
1.720066351,,,-0.1971543603,,0.4002024167,,-0.7360132628,
-2.604259317,,,0.1630353188,,0.1162868725,,0.3057261045,
-0.1716366616,,,-0.408753189,,0.0584149617,,-0.02267258589,
0.7759403479,,,0.2685552286,,0.1785160819,,1.009550834,
0.2080459321,,,0.2977585693,,0.3859509436,,-0.4231127042,
-0.8575137917,,,-0.2255441506,,-0.06980472779,,1.070763906,
0.8161252988,,,-0.417399458,,0.3343641848,,-1.557326206,
0.1870441611,,,0.04140276143,,-0.02138465443,,2.063064252,
1.383967496,,,-0.3354028392,,0.1768119571,,-0.1667050342,
-1.264837734,,,-0.1807028673,,0.1500596592,,-1.417947622,
-0.3202817074,,,-0.1679418616,,0.5478918218,,-0.3440550593,
-0.5728257132,,,-0.02367751966,,-0.09128304314,,-2.197922621,
-0.05844969734,,,-0.4094067031,,0.4520202086,,-1.943695552,
0.1295160936,,,-0.0356708463,,0.05176841234,,-0.3778816404,
-0.8503380618,,,0.1405177977,,0.3076561281,,0.1214360961,
2.861324949,,,-0.1245219591,,0.9455151394,,-1.109937478,
0.7523814437,,,0.04825084597,,0.9723881836,,-1.280316543,
-0.7220268832,,,0.005522305006,,0.2234582581,,-0.1888552863,
-0.6792990901,,,-0.255722587,,-0.4575290991,,0.2559646181,
-0.1240984371,,,-0.2917428115,,-0.2236529343,,-2.327154444,
0.252548681,,,-0.124947145,,0.1612064828,,0.5999233497,
0.1386784233,,,0.1000252566,,-0.2210242134,,1.179017877,
-0.1638175868,,,0.07378705374,,0.1436217912,,1.151882256,
-0.2061884382,,,-0.2181171722,,0.4402338261,,-0.1861369504,
-0.642737914,,,-0.3802807822,,-0.4071074048,,-0.8217303126,
-2.59703566,,,0.17752107,,0.05900301781,,1.337039591,
-0.6598814938,,,-0.3477665733,,-0.04260497323,,0.1161465289,
-1.319270139,,,-0.8465891885,,0.2919596957,,0.2321691545,
0.2497527207,,,0.1604465393,,0.9349259249,,0.6114631482,
-0.01358735581,,,-0.3683309878,,0.2824244481,,-2.508757212,
-1.025806023,,,-0.4754690888,,-0.399618169,,-2.424225559,
0.2402176109,,,0.1776701798,,0.1140217492,,-0.1662467741,
-1.509944933,,,0.2563120231,,-0.08151712272,,-1.674520275,
-0.2074422883,,,-0.2312160886,,0.9722881691,,0.4151778547,
0.7263268488,,,0.1309769823,,0.4965618939,,-3.180135593,
-1.39381752,,,0.2895886679,,0.08574984197,,-0.2213448688,
0.6540641302,,,0.2398411407,,-0.1306699459,,-0.4226534519,
0.2670776735,,,-0.3171429054,,0.2993236317,,0.6654589013,
0.2119018065,,,-0.2785754418,,-0.3445368493,,0.3039440625,
-0.9766062083,,,0.09327665364,,0.3654268561,,0.04305955488,
1.285193926,,,-0.3346586052,,-0.03404448026,,1.126178767,
0.8860695468,,,0.3684654266,,0.3281141327,,-2.445209804,
0.6198407294,,,-0.09093475835,,-0.3187194803,,1.112234888,
0.01506250608,,,0.1496309397,,0.1319176635,,0.08451592137,
0.9395900265,,,0.120322252,,0.3427535682,,0.7694172514,
2.070700113,,,0.07455682651,,-0.4705934191,,2.271555259,
1.613801814,,,-0.03312895062,,0.03302283597,,-0.1676091167,
0.9685935076,,,0.1457703368,,-0.3034019885,,-1.097143948,
0.3276307503,,,-0.3457146323,,-0.2252458864,,1.389628436,
-0.2956478925,,,-0.1094467298,,-0.21938572,,1.014060266,
0.7106399275,,,-0.09788838046,,0.05421154894,,0.9566611901,
-0.5362800743,,,-0.143418858,,0.5764473405,,-0.02599527724,
0.3264065503,,,-0.002214938199,,0.217325898,,0.6736256972,
0.8541191439,,,0.3045055111,,-0.01069215199,,-0.2903383316,
-0.3375133521,,,-0.2378813274,,-0.1032541507,,1.075461477,
-0.9984678217,,,-0.07995366252,,0.01293251248,,1.603504765,
0.1261627829,,,-0.2454108239,,0.1233632214,,0.196537445,
0.2111285075,,,0.1370372765,,0.0005961760007,,0.4024867273,
0.09859333702,,,-0.2767757271,,0.4018687084,,0.05440029634,
-0.8707125574,,,0.2428199806,,-0.1527956695,,0.04235721533,
-0.3763773526,,,0.3019209982,,-0.03643194378,,1.484812213,
0.1415485608,,,-0.3853219744,,-0.02945747266,,-0.3500598857,
-1.019354098,,,0.03186134439,,0.2096391832,,1.397108496,
0.9100443197,,,-0.2543648622,,-0.6057359826,,0.730444156,
-0.9863873765,,,-0.1254716232,,-0.6049905471,,0.4987330231,
2.273648363,,,-0.3800164017,,0.2011052153,,-0.6851092566,
1.092979653,,,0.02068623928,,0.1437088766,,0.0679990575,
-0.1385679671,,,0.3818450245,,0.4140562071,,-2.096830136,
-0.3579082632,,,0.0830234787,,0.4130038508,,-0.06502720029,
0.3503204006,,,0.5051662362,,0.6683893997,,0.9592828347,
0.3149510281,,,0.5036836997,,0.9332295481,,2.462889473,
0.4740181344,,,0.2645954136,,0.4621843212,,-0.6077659232,
-0.4665626513,,,-0.2189176744,,-0.1538546994,,0.2859445247,
-0.1854544645,,,0.04611877187,,0.02057861723,,-0.9884707637,
0.0276833412,,,-0.05662444283,,-0.1394015747,,0.4691098233,
0.5661644153,,,0.1568985772,,-0.7083361375,,1.668029187,
-0.3187567987,,,0.008342837613,,-0.544141744,,-2.052325922,
0.001262001131,,,0.1928813437,,-0.4490882621,,0.3992915777,
0.6229432496,,,-0.2325049885,,-0.1777354491,,1.000498646,
0.006267000151,,,0.2807316423,,-0.1623700625,,0.3074816621,
-0.7727459056,,,0.01848688528,,-0.0117130046,,-1.681699909,
0.9937177807,,,-0.3816350337,,0.5430233962,,-0.4392397313,
-0.01474005869,,,-0.003781769065,,0.5488625489,,1.219804063,
0.5062083224,,,-0.03257756362,,0.2822153261,,0.339712869,
-0.9350674106,,,0.01141176345,,-0.1279948487,,-0.1309812473,
-0.1404833014,,,0.2821735226,,0.140968408,,1.759204085,
-0.4254719585,,,-0.1836679982,,0.3173495934,,0.5415947824,
-0.2555768168,,,0.07069877937,,0.4355485376,,2.168106938,
-0.1920946936,,,0.033027608,,-0.1517663923,,0.7599479128,
-0.3113679577,,,-0.1286657798,,0.2110247348,,0.5122665121,
-0.4788739156,,,-0.02881733625,,0.2568108419,,-0.1760387079,
-0.6292880854,,,-0.01461720236,,-0.5554507189,,-0.8991636356,
0.3297140167,,,0.2376663286,,-0.1653891484,,-0.1614442577,
0.5580202479,,,-0.3534552044,,-0.5811611151,,-0.7466381096,
-0.7379216189,,,0.3764226102,,-0.7270665732,,-0.3514630758,
0.3087224538,,,0.3492391388,,0.05459369736,,-0.2262217412,
0.07920379215,,,-0.03228525676,,-0.02480555565,,-2.039711576,
0.1688010975,,,-0.3365883239,,-0.2140855228,,0.03427180349,
0.7894549893,,,-0.1598916087,,-0.2767399878,,-1.317437242,
2.421036173,,,-0.1958963191,,0.2864160087,,0.296788107,
1.404003203,,,0.1702784264,,-0.5223815143,,2.579816457,
-1.178746493,,,-0.03288937792,,0.0266125339,,-0.7551396293,
-0.5081451852,,,0.3383359259,,0.320825507,,-0.7975161276,
1.605488981,,,-0.1823377795,,0.03997198033,,-0.09148181145,
-0.007919481379,,,0.2350770885,,-0.2802934872,,0.2820943478,
-0.1342804745,,,0.1755392836,,-0.259387128,,-0.8937697974,
0.3624013984,,,0.1890757036,,-0.3368630947,,-0.225592284,
-1.183546758,,,0.07730698842,,0.06215542401,,2.627610024,
0.4805883824,,,-0.1900258191,,-0.4723990675,,-0.4452440125,
-1.239455254,,,0.1551056537,,0.01647751324,,-0.02620311339,
-0.7208560939,,,-0.2318978889,,-0.1957489861,,-0.6172438054,
1.214659776,,,0.09104565879,,-1.037776536,,-0.3608558787,
-0.3688065982,,,0.05088017453,,-0.762193961,,0.2500928506,
0.1135695712,,,0.04804829564,,0.1100449587,,-2.671712174,
3.145189573,,,0.3168412542,,0.1496590734,,-0.03966790592,
2.710397688,,,0.2811069994,,0.3294559356,,0.7742022536,
-0.04367915331,,,-0.3069257274,,-0.1146288341,,1.936983955,
0.2071537834,,,-0.05672983368,,-0.03775137471,,-0.968976948,
-0.02363201426,,,0.09250593999,,0.7068313893,,-0.841133738,
-2.037456418,,,-0.278131881,,0.1746361917,,-2.075200061,
5.050735742,,,0.01255197132,,0.2425938669,,-0.3919850561,
1.378492246,,,-0.1137845137,,0.1400071066,,1.288032223,
0.1287614119,,,-0.123718643,,0.1432573897,,1.355876806,
-0.8614922269,,,0.3943853776,,-0.5490492417,,-0.8220167314,
0.6962575395,,,0.5734404896,,-0.8639474508,,-0.2340550576,
-0.897831516,,,0.2232202404,,-0.05311167571,,-0.3304023855,
-3.109358705,,,-0.01287696759,,-0.2599285072,,-0.1629910052,
-0.02287654286,,,0.01676215851,,-0.3536112338,,2.198175037,
-0.1740582468,,,-0.157361114,,0.3639519728,,0.2059524869,
1.24397799,,,-0.3488537391,,-0.3680441971,,1.688099814,
0.2482400737,,,-0.8741087093,,0.1060366862,,0.6394178545,
-0.897795999,,,0.1792384239,,0.2087336724,,0.1010874756,
-2.41396506,,,0.1364801636,,-0.1917871952,,0.1243859174,
0.5244526878,,,0.3389916759,,-0.1436591721,,0.2296433363,
-1.371317821,,,-0.1923335687,,-0.08334166287,,-0.1535591973,
-1.487597878,,,0.1563270002,,0.02894164332,,0.3867370887,
-0.6118058197,,,-0.009192389084,,0.7361526215,,-1.019676162,
0.3591371567,,,-0.04918594347,,-0.09948286544,,-1.910658192,
-0.1485466068,,,-0.0852027414,,0.1976439271,,0.5042640198,
3.266792208,,,0.004333668467,,0.04909763567,,-0.5673036965,
1.148415293,,,-0.161523055,,0.2535049184,,0.1598212084,
0.302895522,,,-0.413033075,,-0.06954113179,,-0.3029865616,
0.3889706791,,,-0.2630460108,,-0.3759813509,,1.617526725,
1.196972893,,,0.3190932652,,-0.05880987993,,-0.2291873342,
-1.315446885,,,-0.3762027636,,0.1027685831,,0.9710708238,
-0.02325228241,,,0.0448430633,,0.02340214045,,-0.1134275087,
0.9933585368,,,-0.04789889102,,0.1660408709,,0.169498766,
-1.025708072,,,-0.1883883998,,0.4185209423,,0.7498214887,
0.8308548344,,,-0.4798579712,,0.4808584945,,0.2287671655,
-0.9740334924,,,-0.1353248274,,0.2155237278,,-1.292006037,
1.106833834,,,0.03437094816,,-0.2886156487,,-1.956405568,
-0.1922815638,,,-0.2411046422,,-0.05500466975,,-0.5357051928,
0.04719974658,,,-0.1807902885,,-0.1128137805,,-0.2553357656,
-0.7140530057,,,0.108237868,,-0.094769823,,-0.7958090545,
0.4057240475,,,-0.2992158723,,-0.505000435,,-0.1898274455,
0.2650215412,,,-0.4197232344,,0.1378089739,,0.1985599013,
-0.7666301453,,,-0.3107488691,,0.1839614861,,-0.7735686072,
-0.1365596505,,,-0.09851009261,,-0.5038620258,,-0.2687911083,
0.3831243011,,,-0.1611160581,,-0.1493983267,,-0.9763743353,
0.1322485926,,,0.05805186782,,-0.3539290891,,-0.5213141607,
-0.3783567556,,,-0.06654660273,,-0.3736010284,,1.42009827,
0.291648017,,,0.2721192348,,-0.3368018312,,0.7664698228,
-0.538876353,,,-0.3667945242,,-0.05731489044,,0.3860786042,
0.1114852541,,,-0.266814348,,-0.2582516183,,-1.030976258,
-0.4878568844,,,-0.190798564,,-0.03202751655,,0.4992420592,
-0.423780254,,,0.1698741191,,-0.2912062253,,-0.6046197359,
0.05745902655,,,0.253220752,,-0.5206549594,,-0.1976600348,
0.2213216637,,,0.2071382798,,0.08073333249,,-0.03437673909,
-0.5982984793,,,0.3816530288,,0.375596429,,-0.5711385066,
0.3692231792,,,0.2044544592,,-0.265525119,,2.369158252,
0.530008102,,,0.09495471462,,0.2900925432,,0.08732062746,
0.9977796959,,,0.02811611718,,-0.08795892647,,0.2732991826,
-2.045727652,,,-0.1770268037,,0.4276188547,,-0.6201105295,
-1.320225884,,,0.2160301478,,0.1055089777,,0.9958410277,
0.08764559463,,,-0.314077763,,0.009213280669,,-0.6611786216,
0.2298913111,,,0.2530203214,,-0.3298962437,,1.61788695,
-0.5537859303,,,0.03217863405,,0.06875384017,,-0.09110517688,
-0.2922959021,,,-0.7608182871,,-1.437133933,,0.9754164505,
0.1121283635,,,-0.1622248167,,-1.20021656,,-0.5234873367,
0.3887301771,,,0.09120717727,,-0.7718386819,,-0.5115291243,
-1.172893142,,,0.1088046423,,0.5844591494,,1.172809504,
-0.0005157862283,,,0.004402020646,,-0.01975117288,,0.243754747,
0.03632684894,,,0.003843125633,,0.004271336811,,0.07492641756,
0.03632684894,,,0.003843125633,,0.004271336811,,0.07492641756,
